Streaming Bayesian Inference for Crowdsourced Classification

A key challenge in crowdsourcing is inferring the ground truth from noisy and unreliable data. To do so, existing approaches rely on collecting redundant information from the crowd, and aggregating it with some probabilistic method. However, oftentimes such methods are computationally inefficient, are restricted to some specific settings, or lack theoretical guarantees. In this paper, we revisit the problem of binary classification from crowdsourced data. Specifically we propose Streaming Bayesian Inference for Crowdsourcing (SBIC), a new algorithm that does not suffer from any of these limitations. First, SBIC has low complexity and can be used in a real-time online setting. Second, SBIC has the same accuracy as the best state-of-the-art algorithms in all settings. Third, SBIC has provable asymptotic guarantees both in the online and offline settings.

==> plot_data/adaptive_manino_2018_asymptote.csv <==
1.000000000000000000e+00,1.279647479718269976e+00
2.000000000000000000e+00,1.228123254261990427e+00
3.000000000000000000e+00,1.178673620324817151e+00
4.000000000000000000e+00,1.131215045744296210e+00
5.000000000000000000e+00,1.085667361729557356e+00
6.000000000000000000e+00,1.041953627437208763e+00
7.000000000000000000e+00,1.000000000000000222e+00
8.000000000000000000e+00,9.597356097887027593e-01
9.000000000000000000e+00,9.210924406964929867e-01
1.000000000000000000e+01,8.840052152436130850e-01
1.100000000000000000e+01,8.484112843082223243e-01
1.200000000000000000e+01,8.142505212971681283e-01
1.300000000000000000e+01,7.814652205779066829e-01
1.400000000000000000e+01,7.500000000000002220e-01
1.500000000000000000e+01,7.198017073415271527e-01
1.600000000000000000e+01,6.908193305223698788e-01
1.700000000000000000e+01,6.630039114327099803e-01
1.800000000000000000e+01,6.363084632311668543e-01
1.900000000000000000e+01,6.106878909728762350e-01
2.000000000000000000e+01,5.860989154334301787e-01
2.100000000000000000e+01,5.625000000000003331e-01
2.200000000000000000e+01,5.398512805061455033e-01
2.300000000000000000e+01,5.181144978917775479e-01
2.400000000000000000e+01,4.972529335745325962e-01
2.500000000000000000e+01,4.772313474233753072e-01
2.600000000000000000e+01,4.580159182296572595e-01
2.700000000000000000e+01,4.395741865750726896e-01
2.800000000000000000e+01,4.218750000000003331e-01
2.900000000000000000e+01,4.048884603796092940e-01
3.000000000000000000e+01,3.885858734188332164e-01
3.100000000000000000e+01,3.729397001808994472e-01
3.200000000000000000e+01,3.579235105675315221e-01
3.300000000000000000e+01,3.435119386722431112e-01
3.400000000000000000e+01,3.296806399313045866e-01
3.500000000000000000e+01,3.164062500000002220e-01
3.600000000000000000e+01,3.036663452847069844e-01
3.700000000000000000e+01,2.914394050641250233e-01
3.800000000000000000e+01,2.797047751356747103e-01
3.900000000000000000e+01,2.684426329256486832e-01
4.000000000000000000e+01,2.576339540041823195e-01
4.100000000000000000e+01,2.472604799484785232e-01
4.200000000000000000e+01,2.373046875000002776e-01
4.300000000000000000e+01,2.277497589635302799e-01
4.400000000000000000e+01,2.185795537980937675e-01
4.500000000000000000e+01,2.097785813517560605e-01
4.600000000000000000e+01,2.013319746942365818e-01
4.700000000000000000e+01,1.932254655031367396e-01
4.800000000000000000e+01,1.854453599613589132e-01
4.900000000000000000e+01,1.779785156250002776e-01
5.000000000000000000e+01,1.708123192226477238e-01
5.100000000000000000e+01,1.639346653485703464e-01
5.200000000000000000e+01,1.573339360138170662e-01
5.300000000000000000e+01,1.509989810206774918e-01
5.400000000000000000e+01,1.449190991273526241e-01
5.500000000000000000e+01,1.390840199710191849e-01
5.600000000000000000e+01,1.334838867187501943e-01
5.700000000000000000e+01,1.281092394169858484e-01
5.800000000000000000e+01,1.229509990114278362e-01
5.900000000000000000e+01,1.180004520103627996e-01
6.000000000000000000e+01,1.132492357655081050e-01
6.100000000000000000e+01,1.086893243455144958e-01
6.200000000000000000e+01,1.043130149782644234e-01
6.300000000000000000e+01,1.001129150390626527e-01
6.400000000000000000e+01,9.608192956273939322e-02
6.500000000000000000e+01,9.221324925857089794e-02
6.600000000000000000e+01,8.850033900777218299e-02
6.700000000000000000e+01,8.493692682413109263e-02
6.800000000000000000e+01,8.151699325913588923e-02
6.900000000000000000e+01,7.823476123369836610e-02
7.000000000000000000e+01,7.508468627929699990e-02
7.100000000000000000e+01,7.206144717205455186e-02
7.200000000000000000e+01,6.915993694392817692e-02
7.300000000000000000e+01,6.637525425582911642e-02
7.400000000000000000e+01,6.370269511809835417e-02
7.500000000000000000e+01,6.113774494435192386e-02
7.600000000000000000e+01,5.867607092527375029e-02
7.700000000000000000e+01,5.631351470947278115e-02
7.800000000000000000e+01,5.404608537904092430e-02
7.900000000000000000e+01,5.186995270794614310e-02
8.000000000000000000e+01,4.978144069187184773e-02


==> plot_data/adaptive_q10_eigen.csv <==
1.000000000000000000e+00,4.292124696679444074e-01,1.274937932446817968e-03
2.000000000000000000e+00,4.094886005337766144e-01,1.266632682726198667e-03
3.000000000000000000e+00,3.757193245894308586e-01,1.247490798926109701e-03
4.000000000000000000e+00,3.439590353156661839e-01,1.223585943621929850e-03
5.000000000000000000e+00,3.199531945919372178e-01,1.201512426003858991e-03
6.000000000000000000e+00,2.948113614054008180e-01,1.174465869029917009e-03
7.000000000000000000e+00,2.697985273629683323e-01,1.143290983574130060e-03
8.000000000000000000e+00,2.481256711601283471e-01,1.112561729488370510e-03
9.000000000000000000e+00,2.283818021586576374e-01,1.081303521592774652e-03
1.000000000000000000e+01,2.073409417625907691e-01,1.044242550440416251e-03
1.100000000000000000e+01,1.889130640296541042e-01,1.008278108565241471e-03
1.200000000000000000e+01,1.710321826674530699e-01,9.698920356787654740e-04
1.300000000000000000e+01,1.558672832849924417e-01,9.343261158398785682e-04
1.400000000000000000e+01,1.414143791785167636e-01,8.975408624899150478e-04
1.500000000000000000e+01,1.268454758416840134e-01,8.572326108673700151e-04
1.600000000000000000e+01,1.149085550419192414e-01,8.214589998620930311e-04
1.700000000000000000e+01,1.025086373140912249e-01,7.812877371972254403e-04
1.800000000000000000e+01,9.177670851932910601e-02,7.436664610751403393e-04
1.900000000000000000e+01,8.237977086703879293e-02,7.082024391944913289e-04
2.000000000000000000e+01,7.305083276357851596e-02,6.702798807518006718e-04
2.100000000000000000e+01,6.586088046816855612e-02,6.389033787453646251e-04
2.200000000000000000e+01,5.806793217357471976e-02,6.024119946972036899e-04
2.300000000000000000e+01,5.094397944026448494e-02,5.663801137113649853e-04
2.400000000000000000e+01,4.440002285873977106e-02,5.305731898085017106e-04
2.500000000000000000e+01,4.004405176015760764e-02,5.050220004670230578e-04
2.600000000000000000e+01,3.503708498086447604e-02,4.736253439066306914e-04
2.700000000000000000e+01,3.055811469836916885e-02,4.433429502992344839e-04
2.800000000000000000e+01,2.730113630808402025e-02,4.197543492640183616e-04
2.900000000000000000e+01,2.387815901918440009e-02,3.932494048729841263e-04
3.000000000000000000e+01,2.042718191606065006e-02,3.643663229177043772e-04
3.100000000000000000e+01,1.819219674495616348e-02,3.442480197188742264e-04
3.200000000000000000e+01,1.594321166673961718e-02,3.226365949885335455e-04
3.300000000000000000e+01,1.382922569281797021e-02,3.008088677254900506e-04
3.400000000000000000e+01,1.237985545378585649e-02,2.846763299991957041e-04
3.500000000000000000e+01,1.062924692434622474e-02,2.641474490187017271e-04
3.600000000000000000e+01,9.279696485502838058e-03,2.467312724732731444e-04
3.700000000000000000e+01,8.265996607660055367e-03,2.331008273210588566e-04
3.800000000000000000e+01,7.239592268475051641e-03,2.176106728167884197e-04
3.900000000000000000e+01,6.319677132235012110e-03,2.036120167658011376e-04
4.000000000000000000e+01,5.630453738483373084e-03,1.914001553871618952e-04
4.100000000000000000e+01,5.022872418527873223e-03,1.804780531739482927e-04
4.200000000000000000e+01,4.311868392891497065e-03,1.665424190506262225e-04
4.300000000000000000e+01,3.894915331360169868e-03,1.570243626706478192e-04
4.400000000000000000e+01,3.372476746516798150e-03,1.442312153857837342e-04
4.500000000000000000e+01,2.949114308122801655e-03,1.347150051769934777e-04
4.600000000000000000e+01,2.667540460619688154e-03,1.263320949724481418e-04
4.700000000000000000e+01,2.302822366933517800e-03,1.141438478197780680e-04
4.800000000000000000e+01,2.172496173104572232e-03,1.110165334937650294e-04
4.900000000000000000e+01,1.890313441584920125e-03,1.009654463108827348e-04
5.000000000000000000e+01,1.645650489564285182e-03,9.206756005874692193e-05
5.100000000000000000e+01,1.483508434139130597e-03,8.451415361636046078e-05
5.200000000000000000e+01,1.341766581561957324e-03,7.912592894814517164e-05
5.300000000000000000e+01,1.208317440983529625e-03,7.296594040577249023e-05
5.400000000000000000e+01,1.062420112666823688e-03,6.652707080455106010e-05
5.500000000000000000e+01,8.605358889267265528e-04,5.667510558727824159e-05
5.600000000000000000e+01,8.516209891729302874e-04,5.512284466915558841e-05
5.700000000000000000e+01,7.357206519098571885e-04,4.970950408680939805e-05
5.800000000000000000e+01,6.090447122362520642e-04,4.219754791943833901e-05
5.900000000000000000e+01,5.974033637333461084e-04,4.110945599871979744e-05
6.000000000000000000e+01,5.012468482240411407e-04,3.536356216938759973e-05
6.100000000000000000e+01,4.630771154073100629e-04,3.339340225031150718e-05
6.200000000000000000e+01,4.167964404627403762e-04,3.002141772581300855e-05
6.300000000000000000e+01,3.613680787074007180e-04,2.659753337909653544e-05
6.400000000000000000e+01,3.423022972967421323e-04,2.510239232262310993e-05
6.500000000000000000e+01,2.896375595776853819e-04,2.187996774140365305e-05
6.600000000000000000e+01,2.718771676104327615e-04,2.039856499802013409e-05
6.700000000000000000e+01,2.278099311959046875e-04,1.740565699523662969e-05
6.800000000000000000e+01,2.135644831308506101e-04,1.618963652455106175e-05
6.900000000000000000e+01,1.955837144894708032e-04,1.487835248447917473e-05
7.000000000000000000e+01,1.648348197327982297e-04,1.273535847964472412e-05
7.100000000000000000e+01,1.557809878822867186e-04,1.204674676482829151e-05
7.200000000000000000e+01,1.339772549215353188e-04,1.044106079613261778e-05
7.300000000000000000e+01,1.199342958419476266e-04,9.633205430337963551e-06
7.400000000000000000e+01,1.107873629270068286e-04,8.722218126637902211e-06
7.500000000000000000e+01,1.024574612202854186e-04,8.339740329951168059e-06
7.600000000000000000e+01,9.073289772606069623e-05,8.671593651165727143e-06
7.700000000000000000e+01,7.709609375492123423e-05,6.636577765601971743e-06
7.800000000000000000e+01,7.059798611312788309e-05,5.701193938632899178e-06
7.900000000000000000e+01,6.381055423285557381e-05,5.209726578329677848e-06
8.000000000000000000e+01,5.747239336703583189e-05,4.861269146585579326e-06


==> plot_data/adaptive_q10_em.csv <==
1.000000000000000000e+00,4.282147628762579816e-01,4.030416791246549391e-03
2.000000000000000000e+00,4.118358496002181846e-01,4.008796603892805788e-03
3.000000000000000000e+00,3.752882744940367332e-01,3.943891867553284136e-03
4.000000000000000000e+00,3.550196192983513521e-01,3.897643392737459855e-03
5.000000000000000000e+00,3.269414822537117238e-01,3.820886160946279642e-03
6.000000000000000000e+00,3.103525829100303723e-01,3.768286475524407209e-03
7.000000000000000000e+00,2.709951942320740215e-01,3.620334199173014245e-03
8.000000000000000000e+00,2.512865018834328779e-01,3.533011770324057110e-03
9.000000000000000000e+00,2.238783203879352868e-01,3.395264401451297820e-03
1.000000000000000000e+01,2.017897859393565918e-01,3.268969757545064914e-03
1.100000000000000000e+01,1.773914047467210764e-01,3.111469731589405763e-03
1.200000000000000000e+01,1.546029167393372927e-01,2.944705629838173522e-03
1.300000000000000000e+01,1.340942774663473058e-01,2.775511938437558168e-03
1.400000000000000000e+01,1.191352699810265259e-01,2.638623705186429746e-03
1.500000000000000000e+01,1.075260402414159044e-01,2.523232533251124066e-03
1.600000000000000000e+01,9.436691333587969577e-02,2.381160600112827708e-03
1.700000000000000000e+01,8.616745736130547451e-02,2.285638913462145760e-03
1.800000000000000000e+01,7.718805313549120806e-02,2.173873759615807533e-03
1.900000000000000000e+01,6.926857858443902227e-02,2.068154591194665270e-03
2.000000000000000000e+01,6.586880415595704197e-02,2.020442521503129640e-03
2.100000000000000000e+01,5.703938997845819925e-02,1.889021428257656177e-03
2.200000000000000000e+01,5.182973563363722780e-02,1.805657329116375220e-03
2.300000000000000000e+01,4.728003750140397088e-02,1.728718227972020349e-03
2.400000000000000000e+01,4.468020999727066733e-02,1.682808366798842215e-03
2.500000000000000000e+01,4.106045016459276831e-02,1.616255966619538353e-03
2.600000000000000000e+01,3.769067374577383944e-02,1.551232768833621378e-03
2.700000000000000000e+01,3.757068170712152960e-02,1.548858103787291440e-03
2.800000000000000000e+01,3.173106915937599221e-02,1.427719935687517955e-03
2.900000000000000000e+01,3.298098622867083607e-02,1.454628185333060875e-03
3.000000000000000000e+01,2.943122175187344938e-02,1.376638706599046108e-03
3.100000000000000000e+01,2.841128942332884696e-02,1.353285332058282858e-03
3.200000000000000000e+01,2.572146789020632665e-02,1.289413206080572416e-03
3.300000000000000000e+01,2.519150305282530714e-02,1.276407554234876979e-03
3.400000000000000000e+01,2.525149907215145859e-02,1.277887268283584704e-03
3.500000000000000000e+01,2.328162977094275915e-02,1.228270552738778415e-03
3.600000000000000000e+01,2.153174587392996803e-02,1.182267265855366234e-03
3.700000000000000000e+01,2.112177307520126529e-02,1.171203045695755340e-03
3.800000000000000000e+01,2.083179231512485505e-02,1.163307808345583755e-03
3.900000000000000000e+01,1.996185003489563820e-02,1.139264481602043910e-03
4.000000000000000000e+01,1.877192898492694231e-02,1.105457640901839206e-03
4.100000000000000000e+01,1.992185268867820158e-02,1.138145767550079179e-03
4.200000000000000000e+01,1.841195286897001973e-02,1.095007844646798956e-03
4.300000000000000000e+01,1.611210546146748732e-02,1.025537697417554239e-03
4.400000000000000000e+01,1.923189846642744255e-02,1.118656930316184323e-03
4.500000000000000000e+01,1.951187988994949191e-02,1.126609470071201352e-03
4.600000000000000000e+01,1.878192832148129626e-02,1.105746392335713729e-03
4.700000000000000000e+01,1.999184804455871045e-02,1.140102735664963451e-03
4.800000000000000000e+01,1.668206764506594345e-02,1.043216845204114618e-03
4.900000000000000000e+01,1.923189846642744255e-02,1.118656930316184323e-03
5.000000000000000000e+01,1.939188785129718900e-02,1.123208700298011092e-03
5.100000000000000000e+01,1.951187988994949191e-02,1.126609470071201352e-03
5.200000000000000000e+01,2.023183212186332666e-02,1.146784835947666642e-03
5.300000000000000000e+01,2.013183875631974207e-02,1.144005776627248644e-03
5.400000000000000000e+01,2.192171999954996980e-02,1.192687844492008875e-03
5.500000000000000000e+01,2.095178435377716142e-02,1.166581863800263824e-03
5.600000000000000000e+01,2.095178435377715795e-02,1.166581863800263824e-03
5.700000000000000000e+01,2.375159858899763415e-02,1.240307194553640080e-03
5.800000000000000000e+01,2.151174720082125319e-02,1.181730170093545779e-03
5.900000000000000000e+01,2.282166028944226585e-02,1.216363015655818475e-03
6.000000000000000000e+01,2.258167621213764964e-02,1.210099269640666636e-03
6.100000000000000000e+01,2.189172198988688714e-02,1.191889796604273660e-03
6.200000000000000000e+01,2.115177108486433061e-02,1.172016487131815471e-03
6.300000000000000000e+01,2.127176312351664045e-02,1.175264114789621034e-03
6.400000000000000000e+01,2.031182681429819295e-02,1.149002828163166179e-03
6.500000000000000000e+01,1.917190244710129110e-02,1.116944842352168843e-03
6.600000000000000000e+01,2.014183809287409602e-02,1.144284012367120101e-03
6.700000000000000000e+01,1.990185401556948327e-02,1.137585962978332477e-03
6.800000000000000000e+01,1.861193960005719586e-02,1.100826497742724702e-03
6.900000000000000000e+01,1.762200528117567264e-02,1.071691161378111878e-03
7.000000000000000000e+01,1.802197874335002489e-02,1.083564561669088377e-03
7.100000000000000000e+01,1.757200859840387860e-02,1.070197026757313541e-03
7.200000000000000000e+01,1.628209418289159119e-02,1.030844343367346219e-03
7.300000000000000000e+01,1.753201125218644546e-02,1.069000103758103309e-03
7.400000000000000000e+01,1.612210479802184820e-02,1.025850664678921303e-03
7.500000000000000000e+01,1.570213266273877764e-02,1.012617120387210995e-03
7.600000000000000000e+01,1.574213000895621425e-02,1.013885397025760318e-03
7.700000000000000000e+01,1.520216583502083905e-02,9.966185074218609358e-04
7.800000000000000000e+01,1.560213929719518784e-02,1.009438997314168404e-03
7.900000000000000000e+01,1.492218441149878796e-02,9.875387440667054290e-04
8.000000000000000000e+01,1.375226203463880692e-02,9.485991955462489550e-04


==> plot_data/adaptive_q10_majority.csv <==
1.000000000000000000e+00,4.280384774572613127e-01,1.274501793390336868e-03
2.000000000000000000e+00,4.041506359506197299e-01,1.264024559423815308e-03
3.000000000000000000e+00,3.817922842959711738e-01,1.251400785039269437e-03
4.000000000000000000e+00,3.597214307338024164e-01,1.236184454259769971e-03
5.000000000000000000e+00,3.443275328707229854e-01,1.223897331478596140e-03
6.000000000000000000e+00,3.308066225805647576e-01,1.211932839668694584e-03
7.000000000000000000e+00,3.168542151533453866e-01,1.198400771155461175e-03
8.000000000000000000e+00,3.052022924626476286e-01,1.186147568592754720e-03
9.000000000000000000e+00,2.928938741277306579e-01,1.172230677956020983e-03
1.000000000000000000e+01,2.823874438368091377e-01,1.159533617786756565e-03
1.100000000000000000e+01,2.739065001069939664e-01,1.148717090799278306e-03
1.200000000000000000e+01,2.656435549307808452e-01,1.137676365465078998e-03
1.300000000000000000e+01,2.544076294799844096e-01,1.121841320316174784e-03
1.400000000000000000e+01,2.458606861880694161e-01,1.109138994518782395e-03
1.500000000000000000e+01,2.375317414497565560e-01,1.096193820700891441e-03
1.600000000000000000e+01,2.308327858966340018e-01,1.085362387698657338e-03
1.700000000000000000e+01,2.239928312790256115e-01,1.073904259899643998e-03
1.800000000000000000e+01,2.171868764358322879e-01,1.062090385496428091e-03
1.900000000000000000e+01,2.110149173861424199e-01,1.051009433093635925e-03
2.000000000000000000e+01,2.025229737293105237e-01,1.035170476057056810e-03
2.100000000000000000e+01,1.969790105129332058e-01,1.024445981304050735e-03
2.200000000000000000e+01,1.904400538982342350e-01,1.011391485359003362e-03
2.300000000000000000e+01,1.837980979669250614e-01,9.976654821143016161e-04
2.400000000000000000e+01,1.791751286398485243e-01,9.878244127232982397e-04
2.500000000000000000e+01,1.726321720516889591e-01,9.734772822430071137e-04
2.600000000000000000e+01,1.682862008867582471e-01,9.636666854981046360e-04
2.700000000000000000e+01,1.640362290848817184e-01,9.538481803211817933e-04
2.800000000000000000e+01,1.585782652979071394e-01,9.409018733906593379e-04
2.900000000000000000e+01,1.526543046027737938e-01,9.264041250739984967e-04
3.000000000000000000e+01,1.483153333913991290e-01,9.154783521635456722e-04
3.100000000000000000e+01,1.438993626909081114e-01,9.040812955682098195e-04
3.200000000000000000e+01,1.404483855877843579e-01,8.949731262274940313e-04
3.300000000000000000e+01,1.368434095064279266e-01,8.852631311749847853e-04
3.400000000000000000e+01,1.325634379035969534e-01,8.734667548429830841e-04
3.500000000000000000e+01,1.276754703347563746e-01,8.596237671817108517e-04
3.600000000000000000e+01,1.246994900800776351e-01,8.509941377277951968e-04
3.700000000000000000e+01,1.198265224117142785e-01,8.365198587411415421e-04
3.800000000000000000e+01,1.171005404983223863e-01,8.282295360886177127e-04
3.900000000000000000e+01,1.129495680395954521e-01,8.153274832501666847e-04
4.000000000000000000e+01,1.091645931525124652e-01,8.032583968057838142e-04
4.100000000000000000e+01,1.063486118362573229e-01,7.940824882592956158e-04
4.200000000000000000e+01,1.031356331540386750e-01,7.833996859595293571e-04
4.300000000000000000e+01,1.003776514529620689e-01,7.740415462093169774e-04
4.400000000000000000e+01,9.627167869566675973e-02,7.597730025491328254e-04
4.500000000000000000e+01,9.407469327243787871e-02,7.519660617926887669e-04
4.600000000000000000e+01,9.052871679962512519e-02,7.391001942357589005e-04
4.700000000000000000e+01,8.838673101147934141e-02,7.311634841675601626e-04
4.800000000000000000e+01,8.677574170022686606e-02,7.251093841716821364e-04
4.900000000000000000e+01,8.287676756951706247e-02,7.101431273505154351e-04
5.000000000000000000e+01,8.035378430925012305e-02,7.002114374008022724e-04
5.100000000000000000e+01,7.867479544916761158e-02,6.934895579597671889e-04
5.200000000000000000e+01,7.538081730437200256e-02,6.800291186226936624e-04
5.300000000000000000e+01,7.314383214653720489e-02,6.706727579009474915e-04
5.400000000000000000e+01,7.072384820288046825e-02,6.603451256807779668e-04
5.500000000000000000e+01,6.883186075602155951e-02,6.521153871041907024e-04
5.600000000000000000e+01,6.653687598300819794e-02,6.419414589592248310e-04
5.700000000000000000e+01,6.479488754092141423e-02,6.340732696412110236e-04
5.800000000000000000e+01,6.263190189210754433e-02,6.241206083777567359e-04
5.900000000000000000e+01,6.071991457794567032e-02,6.151468041315152901e-04
6.000000000000000000e+01,5.844592966560045039e-02,6.042482578879973532e-04
6.100000000000000000e+01,5.664794159506537918e-02,5.954490495123018756e-04
6.200000000000000000e+01,5.489895319942254825e-02,5.867279708825293150e-04
6.300000000000000000e+01,5.318496457155987012e-02,5.780197115558410870e-04
6.400000000000000000e+01,5.156397532665589478e-02,5.696300024641623438e-04
6.500000000000000000e+01,4.986198661917498609e-02,5.606525149801297458e-04
6.600000000000000000e+01,4.860999492601041083e-02,5.539336127701119383e-04
6.700000000000000000e+01,4.712500477876649385e-02,5.458323955114252612e-04
6.800000000000000000e+01,4.502101873849632258e-02,5.340970809147235765e-04
6.900000000000000000e+01,4.342802930781648751e-02,5.250002684879587211e-04
7.000000000000000000e+01,4.202803859661009139e-02,5.168465231013066874e-04
7.100000000000000000e+01,4.042704921900906745e-02,5.073301341036798306e-04
7.200000000000000000e+01,3.960505467285788811e-02,5.023609583100843712e-04
7.300000000000000000e+01,3.811206457869278225e-02,4.931841553631674535e-04
7.400000000000000000e+01,3.680207327034966391e-02,4.849640559376408588e-04
7.500000000000000000e+01,3.522108376005159136e-02,4.748220715778891932e-04
7.600000000000000000e+01,3.419009060058460919e-02,4.680708475361047838e-04
7.700000000000000000e+01,3.364609420994440353e-02,4.644629436582198290e-04
7.800000000000000000e+01,3.230710309401201019e-02,4.554423631462078959e-04
7.900000000000000000e+01,3.121211035917558635e-02,4.479108228107632483e-04
8.000000000000000000e+01,3.047911522252252231e-02,4.427875499157969685e-04


==> plot_data/adaptive_q10_montecarlo.csv <==
1.000000000000000000e+00,4.574152825451970883e-01,1.283230734244522608e-03
2.000000000000000000e+00,4.200705303237666777e-01,1.271347682059997819e-03
3.000000000000000000e+00,3.832737744664370116e-01,1.252323121506970782e-03
4.000000000000000000e+00,3.499454955961212033e-01,1.228544038083867473e-03
5.000000000000000000e+00,3.180517072081094354e-01,1.199610414949703330e-03
6.000000000000000000e+00,2.839684333471073074e-01,1.161493425805015800e-03
7.000000000000000000e+00,2.516746476130365395e-01,1.117842462778018131e-03
8.000000000000000000e+00,2.221958432018557028e-01,1.070825571653499786e-03
9.000000000000000000e+00,1.945485266389423984e-01,1.019645723367823553e-03
1.000000000000000000e+01,1.676847048776220761e-01,9.622907297847371755e-04
1.100000000000000000e+01,1.435213651988823946e-01,9.030923930419820778e-04
1.200000000000000000e+01,1.251839868654915644e-01,8.524097140329839339e-04
1.300000000000000000e+01,1.052496191279603116e-01,7.904544545828812163e-04
1.400000000000000000e+01,8.978172175586000836e-02,7.363467594016376294e-04
1.500000000000000000e+01,7.642681036431620001e-02,6.843435288728799692e-04
1.600000000000000000e+01,6.433989055977933080e-02,6.319967645020546643e-04
1.700000000000000000e+01,5.401995903145796057e-02,5.822825171962822677e-04
1.800000000000000000e+01,4.511601810818532260e-02,5.346336920417776861e-04
1.900000000000000000e+01,3.718557072588370843e-02,4.873872452585345516e-04
2.000000000000000000e+01,3.116511067101365717e-02,4.475843168074734868e-04
2.100000000000000000e+01,2.610464424668513042e-02,4.107056484419051301e-04
2.200000000000000000e+01,2.150767474710243987e-02,3.736724510627932594e-04
2.300000000000000000e+01,1.764520037422052587e-02,3.391275885625336106e-04
2.400000000000000000e+01,1.495321823524367079e-02,3.126161447074386757e-04
2.500000000000000000e+01,1.241623506786466470e-02,2.852315571552389850e-04
2.600000000000000000e+01,9.943251475855093349e-03,2.555700127946248373e-04
2.700000000000000000e+01,8.492268834140748526e-03,2.362427671421460373e-04
2.800000000000000000e+01,6.930410644453576137e-03,2.134770076261055874e-04
2.900000000000000000e+01,5.737068178909622909e-03,1.942499010800669695e-04
3.000000000000000000e+01,4.611010683780903882e-03,1.731263958608120213e-04
3.100000000000000000e+01,3.784490276171140373e-03,1.547169523235278170e-04
3.200000000000000000e+01,3.124225181842348910e-03,1.390332147321112106e-04
3.300000000000000000e+01,2.414793114612827189e-03,1.189826937669905861e-04
3.400000000000000000e+01,2.116440108381436886e-03,1.098134917616555399e-04
3.500000000000000000e+01,1.707210665439767112e-03,9.514965799623247185e-05
3.600000000000000000e+01,1.350184240889294339e-03,7.985283650506686849e-05
3.700000000000000000e+01,1.097935380979147722e-03,6.862806450331809978e-05
3.800000000000000000e+01,8.370296052413282858e-04,5.421305687146110372e-05
3.900000000000000000e+01,6.654778457187802022e-04,4.562162136271554185e-05
4.000000000000000000e+01,4.874501520261210791e-04,3.444865180550954259e-05
4.100000000000000000e+01,3.611386734509363988e-04,2.666792193722775312e-05
4.200000000000000000e+01,3.050672229981792332e-04,2.484147914406947431e-05
4.300000000000000000e+01,2.412575183686707799e-04,1.832047322381866595e-05
4.400000000000000000e+01,2.032622177124387140e-04,1.566880011991337164e-05
4.500000000000000000e+01,1.645244459594960692e-04,1.283909929318424693e-05
4.600000000000000000e+01,1.350694737534347337e-04,1.062388275266019119e-05
4.700000000000000000e+01,1.142374046900183372e-04,8.972888134683141854e-06
4.800000000000000000e+01,1.021302996220894950e-04,8.078515323491506565e-06
4.900000000000000000e+01,8.650821614943707283e-05,6.888488165621863999e-06
5.000000000000000000e+01,7.291935449300183144e-05,7.169379012614477526e-06
5.100000000000000000e+01,5.795996178135677794e-05,1.616269043021283108e-05
5.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> plot_data/adaptive_q10_sorted.csv <==
1.000000000000000000e+00,4.295634673391111602e-01,1.275066906755883966e-03
2.000000000000000000e+00,3.944652002124843793e-01,1.258895091264367050e-03
3.000000000000000000e+00,3.674128797018337833e-01,1.241803843555822073e-03
4.000000000000000000e+00,3.406040575755965860e-01,1.220713317866828351e-03
5.000000000000000000e+00,3.151032267709722445e-01,1.196615500302589119e-03
6.000000000000000000e+00,2.904313904660550394e-01,1.169323325894644494e-03
7.000000000000000000e+00,2.660795520379850565e-01,1.138271555009673364e-03
8.000000000000000000e+00,2.420157116990775403e-01,1.103233704365713663e-03
9.000000000000000000e+00,2.208488521390021275e-01,1.068498875442996932e-03
1.000000000000000000e+01,1.988969977872859507e-01,1.028191318001775434e-03
1.100000000000000000e+01,1.785391328596147575e-01,9.864516169982573413e-04
1.200000000000000000e+01,1.591032618146094868e-01,9.421640185672819356e-04
1.300000000000000000e+01,1.415003786079194470e-01,8.977687698083214318e-04
1.400000000000000000e+01,1.245314911947328768e-01,8.505023100401770675e-04
1.500000000000000000e+01,1.092695924558529375e-01,8.035972459461276918e-04
1.600000000000000000e+01,9.540468444808396231e-02,7.567068332402782094e-04
1.700000000000000000e+01,8.169277542518252333e-02,7.055072236954174070e-04
1.800000000000000000e+01,7.192684022115281017e-02,6.655063999059518398e-04
1.900000000000000000e+01,6.156690895822554410e-02,6.191430047389270830e-04
2.000000000000000000e+01,5.230497041023013383e-02,5.734841517221686558e-04
2.100000000000000000e+01,4.371502740361379175e-02,5.266531448938419069e-04
2.200000000000000000e+01,3.699207200972767784e-02,4.861663534969085099e-04
2.300000000000000000e+01,3.050011508319062231e-02,4.429352650718344775e-04
2.400000000000000000e+01,2.551514815793072544e-02,4.061647527336155472e-04
2.500000000000000000e+01,2.138417556650673221e-02,3.726215873503004039e-04
2.600000000000000000e+01,1.804519772027949123e-02,3.428800448612122354e-04
2.700000000000000000e+01,1.465722019916003253e-02,3.095530691775757320e-04
2.800000000000000000e+01,1.176647290606335980e-02,2.776205069931272917e-04
2.900000000000000000e+01,9.769252630319441577e-03,2.533462689343259772e-04
3.000000000000000000e+01,7.882617296061622883e-03,2.274478977196941337e-04
3.100000000000000000e+01,6.484337077086134958e-03,2.063331168707625840e-04
3.200000000000000000e+01,5.364092289186641639e-03,1.865672344979049310e-04
3.300000000000000000e+01,4.437959423090454165e-03,1.682950493738580300e-04
3.400000000000000000e+01,3.610967070522298154e-03,1.509250390302843171e-04
3.500000000000000000e+01,2.858222882511422553e-03,1.329383690225850387e-04
3.600000000000000000e+01,2.305023510569571225e-03,1.149374115919678252e-04
3.700000000000000000e+01,1.846962849872648338e-03,9.960061478213756009e-05
3.800000000000000000e+01,1.569003137627759037e-03,8.986645711193757234e-05
3.900000000000000000e+01,1.292154800133490065e-03,7.817600749032791591e-05
4.000000000000000000e+01,9.762483369202502523e-04,6.222946292152654098e-05
4.100000000000000000e+01,8.022936835983385641e-04,5.318997538409275718e-05
4.200000000000000000e+01,6.628835142155356736e-04,4.553266684267876993e-05
4.300000000000000000e+01,5.407744734953122369e-04,3.789639195280023083e-05
4.400000000000000000e+01,4.442438899400263843e-04,3.207334926623244768e-05
4.500000000000000000e+01,3.547704954488176262e-04,2.623012144791940026e-05
4.600000000000000000e+01,2.850268799359673708e-04,2.143968411465017876e-05
4.700000000000000000e+01,2.350790061347463739e-04,1.798473674779457656e-05
4.800000000000000000e+01,1.950554495286929376e-04,1.483170260831775250e-05
4.900000000000000000e+01,1.505620524308031610e-04,1.174958910856290168e-05
5.000000000000000000e+01,1.170116836736132275e-04,9.220845324086265611e-06
5.100000000000000000e+01,9.628308693176786831e-05,7.696284273732201036e-06
5.200000000000000000e+01,8.500933925845582668e-05,8.559945687201220526e-06
5.300000000000000000e+01,6.708950364375973442e-05,9.580836106228638046e-06
5.400000000000000000e+01,5.771956134676780974e-05,6.343309042329633334e-06
5.500000000000000000e+01,4.313589597464714229e-05,4.904034562892620034e-06
5.600000000000000000e+01,3.676914886355948638e-05,4.255502583763986352e-06
5.700000000000000000e+01,3.117293799333197869e-05,4.133658565602383846e-06
5.800000000000000000e+01,2.759866091747497979e-05,6.427689524094303567e-06
5.900000000000000000e+01,2.181225779086578957e-05,1.163516251231949698e-05
6.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> plot_data/adaptive_q10_sorted_asymptote.csv <==
1.000000000000000000e+00,4.000000000000000000e+00
2.000000000000000000e+00,3.297198678787103709e+00
3.000000000000000000e+00,2.717879781848855369e+00
4.000000000000000000e+00,2.240347406453556900e+00
5.000000000000000000e+00,1.846717627145695539e+00
6.000000000000000000e+00,1.522248730079410750e+00
7.000000000000000000e+00,1.254789125400794791e+00
8.000000000000000000e+00,1.034322261606981597e+00
9.000000000000000000e+00,8.525914986026571496e-01
1.000000000000000000e+01,7.027908906844494430e-01
1.100000000000000000e+01,5.793102990570946353e-01
1.200000000000000000e+01,4.775252881647036873e-01
1.300000000000000000e+01,3.936239373060228530e-01
1.400000000000000000e+01,3.244640815060991224e-01
1.500000000000000000e+01,2.674556352139453308e-01
1.600000000000000000e+01,2.204635917653964550e-01
1.700000000000000000e+01,1.817280658723811892e-01
1.800000000000000000e+01,1.497983846732377500e-01
1.900000000000000000e+01,1.234787590072604357e-01
2.000000000000000000e+01,1.017835002642525771e-01
2.100000000000000000e+01,8.390010564840512386e-02
2.200000000000000000e+01,6.915882937350495419e-02
2.300000000000000000e+01,5.700760020919582588e-02
2.400000000000000000e+01,4.699134602264593702e-02
2.500000000000000000e+01,3.873495100507395872e-02
2.600000000000000000e+01,3.192920731920326910e-02
2.700000000000000000e+01,2.631923504689913720e-02
2.800000000000000000e+01,2.169493675583077097e-02
2.900000000000000000e+01,1.788312920192374963e-02
3.000000000000000000e+01,1.474105749429050274e-02
3.100000000000000000e+01,1.215104882352484664e-02
3.200000000000000000e+01,1.001610553170093065e-02
3.300000000000000000e+01,8.256272481429127730e-03
3.400000000000000000e+01,6.805642679368611482e-03
3.500000000000000000e+01,5.609889012677828253e-03
3.600000000000000000e+01,4.624229660185907344e-03
3.700000000000000000e+01,3.811750981493274709e-03
3.800000000000000000e+01,3.142025075011268143e-03
3.900000000000000000e+01,2.589970231510776294e-03
4.000000000000000000e+01,2.134911606358815342e-03
4.100000000000000000e+01,1.759806931953385167e-03
4.200000000000000000e+01,1.450608272739272288e-03
4.300000000000000000e+01,1.195735920078392885e-03
4.400000000000000000e+01,9.856447239651889430e-04
4.500000000000000000e+01,8.124666204028759605e-04
4.600000000000000000e+01,6.697159668377460203e-04
4.700000000000000000e+01,5.520466502550105828e-04
4.800000000000000000e+01,4.550518714624172479e-04
4.900000000000000000e+01,3.750991073413699993e-04
5.000000000000000000e+01,3.091940702850470911e-04
5.100000000000000000e+01,2.548685700081658304e-04
5.200000000000000000e+01,2.100880780738209391e-04
5.300000000000000000e+01,1.731755333634809257e-04
5.400000000000000000e+01,1.427485349510802283e-04
5.500000000000000000e+01,1.176675702098742282e-04
5.600000000000000000e+01,9.699333925802144018e-05
5.700000000000000000e+01,7.995157751317448329e-05
5.800000000000000000e+01,6.590405893584585259e-05
5.900000000000000000e+01,5.432469401249455122e-05
6.000000000000000000e+01,4.477982733087772867e-05
6.100000000000000000e+01,3.691199687792113941e-05
6.200000000000000000e+01,3.042654683431885056e-05
6.300000000000000000e+01,2.508059250554249355e-05
6.400000000000000000e+01,2.067392411811813229e-05
6.500000000000000000e+01,1.704150882190097279e-05
6.600000000000000000e+01,1.404731009302765418e-05
6.700000000000000000e+01,1.157919306981089363e-05
6.800000000000000000e+01,9.544725022800309544e-06
6.900000000000000000e+01,7.867713683640855651e-06
7.000000000000000000e+01,6.485353790693956377e-06
7.100000000000000000e+01,5.345874987535767751e-06
7.200000000000000000e+01,4.406602986465985764e-06
7.300000000000000000e+01,3.632361386228735796e-06
7.400000000000000000e+01,2.994154290887673222e-06
7.500000000000000000e+01,2.468080392999891638e-06
7.600000000000000000e+01,2.034437852734901497e-06
7.700000000000000000e+01,1.676986450027996103e-06
7.800000000000000000e+01,1.382339376844045027e-06
7.900000000000000000e+01,1.139461891741394589e-06
8.000000000000000000e+01,9.392580609944942479e-07


==> plot_data/adaptive_q10_streaming.csv <==
1.000000000000000000e+00,4.274464813850940570e-01,1.274279088038843266e-03
2.000000000000000000e+00,4.013106547936010626e-01,1.262573729285676460e-03
3.000000000000000000e+00,3.765078193578496046e-01,1.248010227776652492e-03
4.000000000000000000e+00,3.541199678989291333e-01,1.231875381210723042e-03
5.000000000000000000e+00,3.338291025267228207e-01,1.214704287224088741e-03
6.000000000000000000e+00,3.152132260411384390e-01,1.196728232021104787e-03
7.000000000000000000e+00,2.957643550823862433e-01,1.175567461281834536e-03
8.000000000000000000e+00,2.797454613660897427e-01,1.156219168916727824e-03
9.000000000000000000e+00,2.642155644053502672e-01,1.135717024461246893e-03
1.000000000000000000e+01,2.482476703506762694e-01,1.112744921727693015e-03
1.100000000000000000e+01,2.332187700658757412e-01,1.089263937983891983e-03
1.200000000000000000e+01,2.185808671868477715e-01,1.064544281714346896e-03
1.300000000000000000e+01,2.047489589601286519e-01,1.039390189017996846e-03
1.400000000000000000e+01,1.905750530025291101e-01,1.011665538062173075e-03
1.500000000000000000e+01,1.794661267091064161e-01,9.884509904320715190e-04
1.600000000000000000e+01,1.647852241153771324e-01,9.555949737392044341e-04
1.700000000000000000e+01,1.540382954201377774e-01,9.298338293390606690e-04
1.800000000000000000e+01,1.420363750516384638e-01,8.991866834843487144e-04
1.900000000000000000e+01,1.312954463165900143e-01,8.699143996971359094e-04
2.000000000000000000e+01,1.209845147285549677e-01,8.399990506530313761e-04
2.100000000000000000e+01,1.109485813159354628e-01,8.089840426451500033e-04
2.200000000000000000e+01,1.021836394704183359e-01,7.801894616604604371e-04
2.300000000000000000e+01,9.309569976795854795e-02,7.484472203174302729e-04
2.400000000000000000e+01,8.686174112962954941e-02,7.254344464695111627e-04
2.500000000000000000e+01,7.765980218354297249e-02,6.893810594953142523e-04
2.600000000000000000e+01,7.120984497834211002e-02,6.624368153785586966e-04
2.700000000000000000e+01,6.456788904703295029e-02,6.330384215892104205e-04
2.800000000000000000e+01,5.748893601515436130e-02,5.995853360173317159e-04
2.900000000000000000e+01,5.277896726531000615e-02,5.759327158059365792e-04
3.000000000000000000e+01,4.747700244329838837e-02,5.477659336772522369e-04
3.100000000000000000e+01,4.345202914858001947e-02,5.251387273249724652e-04
3.200000000000000000e+01,3.915005769171581163e-02,4.995852714580334419e-04
3.300000000000000000e+01,3.462108774096314678e-02,4.709067298148544856e-04
3.400000000000000000e+01,3.054511478462225080e-02,4.432516095580069093e-04
3.500000000000000000e+01,2.755213464273602655e-02,4.216250721853775918e-04
3.600000000000000000e+01,2.487915237769696905e-02,4.012015938120727654e-04
3.700000000000000000e+01,2.218917022545040946e-02,3.794142091418165053e-04
3.800000000000000000e+01,1.947018826561456445e-02,3.559025629420869974e-04
3.900000000000000000e+01,1.710020399021517853e-02,3.339418946806810284e-04
4.000000000000000000e+01,1.553221439366402751e-02,3.185173412022426070e-04
4.100000000000000000e+01,1.351922774962226875e-02,2.974650135606996676e-04
4.200000000000000000e+01,1.212223701851132540e-02,2.818763435481728974e-04
4.300000000000000000e+01,1.068024658596874316e-02,2.647735626052014068e-04
4.400000000000000000e+01,9.445254780011678661e-03,2.491504746401848602e-04
4.500000000000000000e+01,8.063263949377940179e-03,2.303631796572967738e-04
4.600000000000000000e+01,7.396475422605658379e-03,2.204865472896343909e-04
4.700000000000000000e+01,6.153356482521371400e-03,2.008317546341982854e-04
4.800000000000000000e+01,5.585426128292750661e-03,1.910147316357448111e-04
4.900000000000000000e+01,4.795978130480464327e-03,1.759432105753284611e-04
5.000000000000000000e+01,4.291503350645628316e-03,1.653473148357708852e-04
5.100000000000000000e+01,3.741562619592444985e-03,1.548061999709455724e-04
5.200000000000000000e+01,3.354267786930114573e-03,1.443145748518024317e-04
5.300000000000000000e+01,2.912475161117341130e-03,1.334442527268385123e-04
5.400000000000000000e+01,2.525089268257364131e-03,1.217168238093245883e-04
5.500000000000000000e+01,2.138012978576076407e-03,1.097116133499708227e-04
5.600000000000000000e+01,1.949879860486582444e-03,1.032580503548773381e-04
5.700000000000000000e+01,1.747676284648042640e-03,9.558248040166298330e-05
5.800000000000000000e+01,1.497657748713282673e-03,8.531962294963451807e-05
5.900000000000000000e+01,1.243643981224956544e-03,7.549353312716160225e-05
6.000000000000000000e+01,1.121416342436779966e-03,6.997131501896626006e-05
6.100000000000000000e+01,1.005761618302084210e-03,6.422801950862837804e-05
6.200000000000000000e+01,8.594435684223508459e-04,5.607369366406424801e-05
6.300000000000000000e+01,7.611780186433706429e-04,5.114792118932726898e-05
6.400000000000000000e+01,6.414973431070308384e-04,4.411125648684792629e-05
6.500000000000000000e+01,5.895096780697195102e-04,4.143356985408200733e-05
6.600000000000000000e+01,4.707922511665195908e-04,3.404318201784278667e-05
6.700000000000000000e+01,4.254878831553634026e-04,3.065931454198283839e-05
6.800000000000000000e+01,3.765680959164492388e-04,2.780707750943856461e-05
6.900000000000000000e+01,3.237018355120924781e-04,2.407270330606245921e-05
7.000000000000000000e+01,2.792576643693820857e-04,2.111412658596954544e-05
7.100000000000000000e+01,2.455383561645613374e-04,1.874353073282191448e-05
7.200000000000000000e+01,2.118145824091707515e-04,1.614111495061646947e-05
7.300000000000000000e+01,1.868624386487364889e-04,1.440471449825277855e-05
7.400000000000000000e+01,1.620174617689046392e-04,1.259156691054373872e-05
7.500000000000000000e+01,1.497443613955152337e-04,1.161140559271655204e-05
7.600000000000000000e+01,1.192878710032958670e-04,9.352180141139799260e-06
7.700000000000000000e+01,1.071028140294534689e-04,8.459861103574968641e-06
7.800000000000000000e+01,9.266309020580082694e-05,7.368011400939167548e-06
7.900000000000000000e+01,8.526238846601786887e-05,6.792536157583213899e-06
8.000000000000000000e+01,6.686140223965911114e-05,5.321558875642188203e-06


==> plot_data/adaptive_q10_streaming_asymptote.csv <==
1.000000000000000000e+00,5.500000000000000000e+00
2.000000000000000000e+00,4.811639335617983626e+00
3.000000000000000000e+00,4.209431472012048481e+00
4.000000000000000000e+00,3.682593827512997020e+00
5.000000000000000000e+00,3.221693330466458338e+00
6.000000000000000000e+00,2.818477519303730361e+00
7.000000000000000000e+00,2.465726781533968293e+00
8.000000000000000000e+00,2.157125085984648916e+00
9.000000000000000000e+00,1.887146893740374809e+00
1.000000000000000000e+01,1.650958222910996032e+00
1.100000000000000000e+01,1.444330095785547607e+00
1.200000000000000000e+01,1.263562818636114304e+00
1.300000000000000000e+01,1.105419738395247542e+00
1.400000000000000000e+01,9.670692901147478482e-01
1.500000000000000000e+01,8.460342975607781923e-01
1.600000000000000000e+01,7.401476191682491157e-01
1.700000000000000000e+01,6.475133451916265104e-01
1.800000000000000000e+01,5.664728512839301011e-01
1.900000000000000000e+01,4.955751006904425826e-01
2.000000000000000000e+01,4.335506633154502243e-01
2.100000000000000000e+01,3.792889864712524761e-01
2.200000000000000000e+01,3.318185103403191727e-01
2.300000000000000000e+01,2.902892721162985690e-01
2.400000000000000000e+01,2.539576873495808518e-01
2.500000000000000000e+01,2.221732360061486056e-01
2.600000000000000000e+01,1.943668148524949901e-01
2.700000000000000000e+01,1.700405476150986250e-01
2.800000000000000000e+01,1.487588704645147475e-01
2.900000000000000000e+01,1.301407332089380697e-01
3.000000000000000000e+01,1.138527765589621710e-01
3.100000000000000000e+01,9.960336330189589749e-02
3.200000000000000000e+01,8.713735651331835919e-02
3.300000000000000000e+01,7.623155130931827395e-02
3.400000000000000000e+01,6.669067834456297861e-02
3.500000000000000000e+01,5.834390749849920066e-02
3.600000000000000000e+01,5.104178914789741367e-02
3.700000000000000000e+01,4.465357825897132288e-02
3.800000000000000000e+01,3.906489338672043676e-02
3.900000000000000000e+01,3.417566866568488154e-02
4.000000000000000000e+01,2.989836212233751289e-02
4.100000000000000000e+01,2.615638822879817055e-02
4.200000000000000000e+01,2.288274663261462977e-02
4.300000000000000000e+01,2.001882250990336468e-02
4.400000000000000000e+01,1.751333706207377355e-02
4.500000000000000000e+01,1.532142936469281166e-02
4.600000000000000000e+01,1.340385312891788534e-02
4.700000000000000000e+01,1.172627399344499527e-02
4.800000000000000000e+01,1.025865476492620297e-02
4.900000000000000000e+01,8.974717599535237539e-03
5.000000000000000000e+01,7.851473495997591395e-03
5.100000000000000000e+01,6.868810675618919684e-03
5.200000000000000000e+01,6.009134479221950494e-03
5.300000000000000000e+01,5.257052333316840180e-03
5.400000000000000000e+01,4.599098144798110382e-03
5.500000000000000000e+01,4.023491189432414766e-03
5.600000000000000000e+01,3.519925177015526072e-03
5.700000000000000000e+01,3.079383716392727031e-03
5.800000000000000000e+01,2.693978876228497396e-03
5.900000000000000000e+01,2.356809950942721343e-03
6.000000000000000000e+01,2.061839903005797513e-03
6.100000000000000000e+01,1.803787269281720675e-03
6.200000000000000000e+01,1.578031595993249683e-03
6.300000000000000000e+01,1.380530709114390076e-03
6.400000000000000000e+01,1.207748338909706964e-03
6.500000000000000000e+01,1.056590802731858895e-03
6.600000000000000000e+01,9.243516123775988389e-04
6.700000000000000000e+01,8.086630141923565381e-04
6.800000000000000000e+01,7.074535942449720546e-04
6.900000000000000000e+01,6.189111894897148100e-04
7.000000000000000000e+01,5.414504408368775966e-04
7.100000000000000000e+01,4.736844071669850647e-04
7.200000000000000000e+01,4.143997320351909563e-04
7.300000000000000000e+01,3.625349184236503048e-04
7.400000000000000000e+01,3.171613225495076597e-04
7.500000000000000000e+01,2.774665264210607438e-04
7.600000000000000000e+01,2.427397914263385622e-04
7.700000000000000000e+01,2.123593324993955475e-04
7.800000000000000000e+01,1.857811850072127447e-04
7.900000000000000000e+01,1.625294650178957603e-04
8.000000000000000000e+01,1.421878485594643931e-04


==> plot_data/adaptive_q10_variational.csv <==
1.000000000000000000e+00,4.283694752611251211e-01,1.274625500669313016e-03
2.000000000000000000e+00,4.052091289276282815e-01,1.264554048938104636e-03
3.000000000000000000e+00,3.779818095780768661e-01,1.248971796450837335e-03
4.000000000000000000e+00,3.495189984258858518e-01,1.228197872661651591e-03
5.000000000000000000e+00,3.215581839429988431e-01,1.203099999067591686e-03
6.000000000000000000e+00,2.956863555999048043e-01,1.175477530883317634e-03
7.000000000000000000e+00,2.671525449187882040e-01,1.139730285403706134e-03
8.000000000000000000e+00,2.419177123492931292e-01,1.103081617180229346e-03
9.000000000000000000e+00,2.173658752481937018e-01,1.062406480351718585e-03
1.000000000000000000e+01,1.945000269607327359e-01,1.019549314259432515e-03
1.100000000000000000e+01,1.722531745662980451e-01,9.726307997828254059e-04
1.200000000000000000e+01,1.513753130887502407e-01,9.232110559703743391e-04
1.300000000000000000e+01,1.336824304791969231e-01,8.765796141097792482e-04
1.400000000000000000e+01,1.160315475909797917e-01,8.249394336322241061e-04
1.500000000000000000e+01,1.013526449839808052e-01,7.773701002434657559e-04
1.600000000000000000e+01,8.978272174922515003e-02,7.363504556351790908e-04
1.700000000000000000e+01,7.845679689556546432e-02,6.926100288220521373e-04
1.800000000000000000e+01,7.012085220369657090e-02,6.577373225360033659e-04
1.900000000000000000e+01,6.235690371669200260e-02,6.228402785365821925e-04
2.000000000000000000e+01,5.646394281587826386e-02,5.945391940982217016e-04
2.100000000000000000e+01,5.082698021654224324e-02,5.657642288214928539e-04
2.200000000000000000e+01,4.487501970718479199e-02,5.332711228548669968e-04
2.300000000000000000e+01,4.154004183441815240e-02,5.139680121121828482e-04
2.400000000000000000e+01,3.718107075574055009e-02,4.873588929527467029e-04
2.500000000000000000e+01,3.464008761490094263e-02,4.710312923674880858e-04
2.600000000000000000e+01,3.144610880662007668e-02,4.495323911311160936e-04
2.700000000000000000e+01,2.920712366205500260e-02,4.337338567416901269e-04
2.800000000000000000e+01,2.766913386645827172e-02,4.224939139666761267e-04
2.900000000000000000e+01,2.525714986972269274e-02,4.041595437328342200e-04
3.000000000000000000e+01,2.373915994142890631e-02,3.921310629915984725e-04
3.100000000000000000e+01,2.200517144626328025e-02,3.778733782463794544e-04
3.200000000000000000e+01,2.055118109333892856e-02,3.654474243611240125e-04
3.300000000000000000e+01,1.908919079349340533e-02,3.524716230272756379e-04
3.400000000000000000e+01,1.848719478767464966e-02,3.469757573469414713e-04
3.500000000000000000e+01,1.726820287555994732e-02,3.355495912533631997e-04
3.600000000000000000e+01,1.668220676358356247e-02,3.299053341395026540e-04
3.700000000000000000e+01,1.527521609882113995e-02,3.159124594057458740e-04
3.800000000000000000e+01,1.444122163228818943e-02,3.072973893613814567e-04
3.900000000000000000e+01,1.410222388150321644e-02,3.037213942540632761e-04
4.000000000000000000e+01,1.348922794866784687e-02,2.971393038860934560e-04
4.100000000000000000e+01,1.266123344232578281e-02,2.879961894961466373e-04
4.200000000000000000e+01,1.230023583750756121e-02,2.839127086527899746e-04
4.300000000000000000e+01,1.204923750285556185e-02,2.810367222696678186e-04
4.400000000000000000e+01,1.174023955302500900e-02,2.774531592089381216e-04
4.500000000000000000e+01,1.098424456897355815e-02,2.684740664793110881e-04
4.600000000000000000e+01,1.074324616797302928e-02,2.655448691372373771e-04
4.700000000000000000e+01,1.054815116008805780e-02,2.628858953791259057e-04
4.800000000000000000e+01,1.005119956007064635e-02,2.568111740269551913e-04
4.900000000000000000e+01,1.006318749259942427e-02,2.569627201537208472e-04
5.000000000000000000e+01,9.805446943230688647e-03,2.536837010429469907e-04
5.100000000000000000e+01,9.830252225593435686e-03,2.541281624068407463e-04
5.200000000000000000e+01,9.683569629188107375e-03,2.521176983159168633e-04
5.300000000000000000e+01,9.681571640433310477e-03,2.520919418409674900e-04
5.400000000000000000e+01,9.421833102309776220e-03,2.487199838142137992e-04
5.500000000000000000e+01,9.707837363077233619e-03,2.523043265302300081e-04
5.600000000000000000e+01,1.008516536890218494e-02,2.572403132240965590e-04
5.700000000000000000e+01,1.033191698011954110e-02,2.603357661712553395e-04
5.800000000000000000e+01,1.091433070214269108e-02,2.674940403785616705e-04
5.900000000000000000e+01,1.073304709435974821e-02,2.650229261891619975e-04
6.000000000000000000e+01,1.204410522124398780e-02,2.805570753095874142e-04
6.100000000000000000e+01,1.212623699197191290e-02,2.819222743069230847e-04
6.200000000000000000e+01,1.305723081492416067e-02,2.924065954574006643e-04
6.300000000000000000e+01,1.359743492594789674e-02,2.978658863260121720e-04
6.400000000000000000e+01,1.433522233558256337e-02,3.061839871351910991e-04
6.500000000000000000e+01,1.474247715633260694e-02,3.102835224520882756e-04
6.600000000000000000e+01,1.515521689500344896e-02,3.146883108608826418e-04
6.700000000000000000e+01,1.496921812908602947e-02,3.127808088653830088e-04
6.800000000000000000e+01,1.484537357720462289e-02,3.113482059526415796e-04
6.900000000000000000e+01,1.463022037830105128e-02,3.092720636484053154e-04
7.000000000000000000e+01,1.436885325918567900e-02,3.063845531480063888e-04
7.100000000000000000e+01,1.432422240856594253e-02,3.060681994802548489e-04
7.200000000000000000e+01,1.397222474403405149e-02,3.023381800765952143e-04
7.300000000000000000e+01,1.365856825685555359e-02,2.988235551596250122e-04
7.400000000000000000e+01,1.307823067559225894e-02,2.926385254324089663e-04
7.500000000000000000e+01,1.303023099406518115e-02,2.921081144703421839e-04
7.600000000000000000e+01,1.247623466977351020e-02,2.859112105259575820e-04
7.700000000000000000e+01,1.253823425841264945e-02,2.866117382973876193e-04
7.800000000000000000e+01,1.174083912706878029e-02,2.878675190032785325e-04
7.900000000000000000e+01,1.169723983832366906e-02,2.769506191077006352e-04
8.000000000000000000e+01,1.181323906868077082e-02,2.783041298001099478e-04


==> plot_data/speed_q10_eigen.csv <==
1.000000000000000000e+00,6.690000000000000568e+01,8.104936767180852542e+00
2.000000000000000000e+00,2.176999999999999886e+02,2.658589851782331692e+01
3.000000000000000000e+00,4.305000000000000000e+02,3.967429898561535850e+01
4.000000000000000000e+00,7.328999999999999773e+02,5.220239458109177377e+01
5.000000000000000000e+00,1.049700000000000045e+03,2.565560367639007566e+01
6.000000000000000000e+00,1.436799999999999955e+03,4.218483139707920770e+01
7.000000000000000000e+00,1.954900000000000091e+03,5.600973129733796441e+01
8.000000000000000000e+00,2.480699999999999818e+03,5.693162565744983539e+01
9.000000000000000000e+00,3.216699999999999818e+03,1.244243143441023705e+02
1.000000000000000000e+01,3.765199999999999818e+03,9.877023843243470935e+01
1.100000000000000000e+01,4.531699999999999818e+03,2.693603719926151712e+02
1.200000000000000000e+01,4.995800000000000182e+03,1.351064765286994032e+02
1.300000000000000000e+01,6.497699999999999818e+03,7.406170467927403251e+02
1.400000000000000000e+01,7.339399999999999636e+03,5.966414668793981946e+02
1.500000000000000000e+01,7.720399999999999636e+03,1.363628981798201494e+02
1.600000000000000000e+01,8.806899999999999636e+03,6.616109128483294910e+01
1.700000000000000000e+01,9.724299999999999272e+03,8.500123528514160398e+01
1.800000000000000000e+01,1.090050000000000000e+04,1.520830365293907391e+02
1.900000000000000000e+01,1.239979999999999927e+04,4.522819474619786320e+02
2.000000000000000000e+01,1.371789999999999964e+04,6.407867742080824200e+02
2.100000000000000000e+01,1.508479999999999927e+04,3.750036799819436624e+02
2.200000000000000000e+01,1.644240000000000146e+04,4.887155000611296600e+02
2.300000000000000000e+01,1.780659999999999854e+04,3.781600719272197466e+02
2.400000000000000000e+01,1.949890000000000146e+04,2.619016800251575319e+02
2.500000000000000000e+01,2.110550000000000000e+04,1.743704390084511999e+02
2.600000000000000000e+01,2.253670000000000073e+04,1.961479288700240033e+02
2.700000000000000000e+01,2.431709999999999854e+04,1.592648423224661371e+02
2.800000000000000000e+01,2.617270000000000073e+04,4.220872066291514670e+02
2.900000000000000000e+01,2.835490000000000146e+04,3.889340432515518273e+02
3.000000000000000000e+01,3.006079999999999927e+04,6.339362428509668916e+02
3.100000000000000000e+01,3.234320000000000073e+04,3.404942877641267955e+02
3.200000000000000000e+01,3.472740000000000146e+04,3.590245674045161763e+02
3.300000000000000000e+01,3.656550000000000000e+04,4.193073455116187347e+02
3.400000000000000000e+01,3.906309999999999854e+04,4.137493081565212378e+02
3.500000000000000000e+01,4.165430000000000291e+04,5.614630976297552252e+02
3.600000000000000000e+01,4.372659999999999854e+04,5.085159191215158216e+02
3.700000000000000000e+01,4.611909999999999854e+04,2.899298018486543924e+02
3.800000000000000000e+01,4.855880000000000291e+04,9.618323970422291040e+02
3.900000000000000000e+01,5.184680000000000291e+04,2.243105873560140026e+03
4.000000000000000000e+01,5.367330000000000291e+04,4.524701205604631014e+02


==> plot_data/speed_q10_majority.csv <==
1.000000000000000000e+00,4.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,8.099999999999999645e+00,2.999999999999999889e-01
3.000000000000000000e+00,1.400000000000000000e+01,4.358898943540673976e+00
4.000000000000000000e+00,1.860000000000000142e+01,4.521061822182926626e+00
5.000000000000000000e+00,2.310000000000000142e+01,4.887739763939974225e+00
6.000000000000000000e+00,2.860000000000000142e+01,8.064738061462382035e+00
7.000000000000000000e+00,3.189999999999999858e+01,7.422263805605402887e+00
8.000000000000000000e+00,3.529999999999999716e+01,6.573431371817918034e+00
9.000000000000000000e+00,4.000000000000000000e+01,7.348469228349534532e+00
1.000000000000000000e+01,4.629999999999999716e+01,1.323669142950760147e+01
1.100000000000000000e+01,4.589999999999999858e+01,2.999999999999999889e-01
1.200000000000000000e+01,4.989999999999999858e+01,2.999999999999999889e-01
1.300000000000000000e+01,5.450000000000000000e+01,6.708203932499369193e-01
1.400000000000000000e+01,6.060000000000000142e+01,5.499090833947008150e+00
1.500000000000000000e+01,6.579999999999999716e+01,1.074057726567804139e+01
1.600000000000000000e+01,6.959999999999999432e+01,7.525955088890711409e+00
1.700000000000000000e+01,7.359999999999999432e+01,7.158212067269312584e+00
1.800000000000000000e+01,7.509999999999999432e+01,3.000000000000000444e-01
1.900000000000000000e+01,7.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,8.620000000000000284e+01,8.646386528486914358e+00
2.100000000000000000e+01,9.040000000000000568e+01,8.901685233707155476e+00
2.200000000000000000e+01,9.540000000000000568e+01,9.243376006633074127e+00
2.300000000000000000e+01,9.870000000000000284e+01,8.809653795694810441e+00
2.400000000000000000e+01,1.040000000000000000e+02,9.088454214001410847e+00
2.500000000000000000e+01,1.044000000000000057e+02,6.633249580710800508e-01
2.600000000000000000e+01,1.105000000000000000e+02,5.536244214266563546e+00
2.700000000000000000e+01,1.147000000000000028e+02,6.797793759742935649e+00
2.800000000000000000e+01,1.167999999999999972e+02,8.717797887081346619e-01
2.900000000000000000e+01,1.250000000000000000e+02,1.202497401244593078e+01
3.000000000000000000e+01,1.272000000000000028e+02,5.635601121442148198e+00
3.100000000000000000e+01,1.334000000000000057e+02,9.687104830649868603e+00
3.200000000000000000e+01,1.350000000000000000e+02,5.039841267341660824e+00
3.300000000000000000e+01,1.388000000000000114e+02,1.077032961426900970e+00
3.400000000000000000e+01,1.426999999999999886e+02,1.004987562112089172e+00
3.500000000000000000e+01,1.463000000000000114e+02,1.187434208703791683e+00
3.600000000000000000e+01,1.555000000000000000e+02,9.135097153287423666e+00
3.700000000000000000e+01,1.569000000000000057e+02,6.425729530566937520e+00
3.800000000000000000e+01,1.633000000000000114e+02,7.239475119095307498e+00
3.900000000000000000e+01,1.674000000000000057e+02,2.107130750570547661e+00
4.000000000000000000e+01,1.705999999999999943e+02,6.545227268781429686e+00


==> plot_data/speed_q10_montecarlo.csv <==
1.000000000000000000e+00,5.757999999999999545e+02,5.230678732248808416e+00
2.000000000000000000e+00,1.421400000000000091e+03,2.692656680678024728e+01
3.000000000000000000e+00,2.471000000000000000e+03,6.111628260946504554e+01
4.000000000000000000e+00,3.730400000000000091e+03,1.051410481210835144e+02
5.000000000000000000e+00,4.993199999999999818e+03,1.071240402524101967e+02
6.000000000000000000e+00,6.495000000000000000e+03,1.527258982622135477e+02
7.000000000000000000e+00,7.873399999999999636e+03,2.615106881180958567e+02
8.000000000000000000e+00,1.021700000000000000e+04,9.636650870504752220e+02
9.000000000000000000e+00,1.110410000000000036e+04,4.564192042410135173e+02
1.000000000000000000e+01,1.269860000000000036e+04,1.125603837946548538e+02
1.100000000000000000e+01,1.449950000000000000e+04,9.799617339467903321e+01
1.200000000000000000e+01,1.686500000000000000e+04,5.014413225891938737e+02
1.300000000000000000e+01,1.882759999999999854e+04,2.511872608234740767e+02
1.400000000000000000e+01,2.094059999999999854e+04,2.492541674676674006e+02
1.500000000000000000e+01,2.325200000000000000e+04,2.478257452324112364e+02
1.600000000000000000e+01,2.573709999999999854e+04,1.598727306328380848e+02
1.700000000000000000e+01,2.833790000000000146e+04,1.988645016085073109e+02
1.800000000000000000e+01,3.095740000000000146e+04,2.399284059881196924e+02
1.900000000000000000e+01,3.389569999999999709e+04,3.797883752828672641e+02
2.000000000000000000e+01,3.681309999999999854e+04,2.790449605350363527e+02
2.100000000000000000e+01,3.986269999999999709e+04,3.091853974559600715e+02
2.200000000000000000e+01,4.309350000000000000e+04,2.096870286879949106e+02
2.300000000000000000e+01,4.681000000000000000e+04,6.363059012770509071e+02
2.400000000000000000e+01,5.009490000000000146e+04,4.816825614447755584e+02
2.500000000000000000e+01,5.362050000000000000e+04,4.213065985716340265e+02
2.600000000000000000e+01,5.721580000000000291e+04,3.569405552749645381e+02
2.700000000000000000e+01,6.107700000000000000e+04,2.555449079907482712e+02
2.800000000000000000e+01,6.519859999999999854e+04,6.917842438217279550e+02
2.900000000000000000e+01,6.776039999999999418e+04,1.210221153343470633e+03
3.000000000000000000e+01,7.097919999999999709e+04,1.608494948702046656e+02
3.100000000000000000e+01,7.513589999999999418e+04,1.821216351782511254e+02
3.200000000000000000e+01,7.987450000000000000e+04,6.424662247931793218e+02
3.300000000000000000e+01,8.571500000000000000e+04,1.554261560999306084e+03
3.400000000000000000e+01,8.960980000000000291e+04,1.079454102776028094e+03
3.500000000000000000e+01,9.381780000000000291e+04,1.053410442325307486e+03
3.600000000000000000e+01,9.641519999999999709e+04,1.140761149408586732e+02
3.700000000000000000e+01,1.018560000000000000e+05,2.946601432158750526e+02
3.800000000000000000e+01,1.223285000000000000e+05,5.953070153290653252e+03
3.900000000000000000e+01,1.273753000000000029e+05,8.676123615993492422e+02
4.000000000000000000e+01,1.354352000000000116e+05,2.281223128060908948e+03


==> plot_data/speed_q10_sorted.csv <==
1.000000000000000000e+00,2.778000000000000114e+02,8.411896337925236722e+00
2.000000000000000000e+00,7.017999999999999545e+02,2.263978798487300281e+01
3.000000000000000000e+00,1.280200000000000045e+03,6.232623845540496177e+01
4.000000000000000000e+00,1.933900000000000091e+03,5.066645833290501599e+01
5.000000000000000000e+00,2.737300000000000182e+03,7.671642588129350315e+01
6.000000000000000000e+00,4.421699999999999818e+03,6.135231128490596575e+02
7.000000000000000000e+00,4.960500000000000000e+03,2.697699946250509129e+02
8.000000000000000000e+00,6.690800000000000182e+03,3.479576985784335648e+02
9.000000000000000000e+00,7.889199999999999818e+03,2.021241202825630126e+02
1.000000000000000000e+01,1.007250000000000000e+04,3.187576665744684306e+02
1.100000000000000000e+01,1.177470000000000073e+04,1.306323241008901277e+03
1.200000000000000000e+01,1.336689999999999964e+04,2.147917363401115836e+02
1.300000000000000000e+01,1.557279999999999927e+04,4.978370817847943499e+02
1.400000000000000000e+01,1.749759999999999854e+04,5.058045472314379936e+02
1.500000000000000000e+01,2.043920000000000073e+04,6.671693638050237496e+02
1.600000000000000000e+01,2.265840000000000146e+04,1.005012955140380313e+03
1.700000000000000000e+01,2.491070000000000073e+04,5.532328714022694385e+02
1.800000000000000000e+01,2.828300000000000000e+04,5.472366946760788551e+02
1.900000000000000000e+01,3.267890000000000146e+04,1.459016480372994238e+03
2.000000000000000000e+01,3.368340000000000146e+04,6.449457651616917246e+02
2.100000000000000000e+01,3.723559999999999854e+04,5.971011974531620581e+02
2.200000000000000000e+01,4.049919999999999709e+04,5.981591427036787536e+02
2.300000000000000000e+01,4.695259999999999854e+04,2.854233704516853322e+03
2.400000000000000000e+01,5.387240000000000146e+04,5.676238543260844835e+02
2.500000000000000000e+01,5.810330000000000291e+04,2.948937369629948535e+03
2.600000000000000000e+01,6.456009999999999854e+04,9.476332043570445194e+02
2.700000000000000000e+01,6.511409999999999854e+04,3.335904358640996634e+03
2.800000000000000000e+01,6.761050000000000000e+04,1.585611885046274438e+03
2.900000000000000000e+01,7.311739999999999418e+04,2.542777701648337370e+03
3.000000000000000000e+01,7.551219999999999709e+04,2.183416304784774638e+03
3.100000000000000000e+01,7.870330000000000291e+04,8.760568531779202885e+02
3.200000000000000000e+01,8.562339999999999418e+04,1.044652210068020622e+03
3.300000000000000000e+01,9.071400000000000000e+04,1.416868801265664160e+03
3.400000000000000000e+01,9.697580000000000291e+04,1.416282584797257186e+03
3.500000000000000000e+01,1.038056000000000058e+05,1.677168757161902249e+03
3.600000000000000000e+01,1.124186999999999971e+05,3.254633959449203758e+03
3.700000000000000000e+01,1.174725000000000000e+05,1.480145482714452555e+03
3.800000000000000000e+01,1.242568000000000029e+05,1.169075429559615714e+03
3.900000000000000000e+01,1.317496000000000058e+05,1.475765713113026777e+03
4.000000000000000000e+01,1.383877999999999884e+05,1.541754053018833474e+03


==> plot_data/speed_q10_streaming.csv <==
1.000000000000000000e+00,4.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,8.800000000000000711e+00,3.999999999999999667e-01
3.000000000000000000e+00,1.309999999999999964e+01,2.999999999999999889e-01
4.000000000000000000e+00,2.010000000000000142e+01,6.788961628997471465e+00
5.000000000000000000e+00,2.689999999999999858e+01,1.270787157631048814e+01
6.000000000000000000e+00,2.950000000000000000e+01,7.242237223399962787e+00
7.000000000000000000e+00,3.350000000000000000e+01,5.536244214266563546e+00
8.000000000000000000e+00,3.850000000000000000e+01,6.232976816898968764e+00
9.000000000000000000e+00,4.170000000000000284e+01,5.496362433464518027e+00
1.000000000000000000e+01,4.450000000000000000e+01,6.708203932499369193e-01
1.100000000000000000e+01,4.879999999999999716e+01,8.717797887081346619e-01
1.200000000000000000e+01,5.360000000000000142e+01,6.633249580710800508e-01
1.300000000000000000e+01,6.060000000000000142e+01,8.879189152169246313e+00
1.400000000000000000e+01,6.279999999999999716e+01,1.166190378969059971e+00
1.500000000000000000e+01,6.879999999999999716e+01,5.827520913733386543e+00
1.600000000000000000e+01,7.420000000000000284e+01,6.734983296193094660e+00
1.700000000000000000e+01,7.790000000000000568e+01,7.063285354564120766e+00
1.800000000000000000e+01,8.329999999999999716e+01,8.402975663418287056e+00
1.900000000000000000e+01,8.720000000000000284e+01,8.953211714239756702e+00
2.000000000000000000e+01,8.970000000000000284e+01,1.552417469626002022e+00
2.100000000000000000e+01,9.629999999999999716e+01,6.435060217278468109e+00
2.200000000000000000e+01,9.720000000000000284e+01,7.483314773547881105e-01
2.300000000000000000e+01,1.025999999999999943e+02,1.907878402833891318e+00
2.400000000000000000e+01,1.072999999999999972e+02,9.000000000000000222e-01
2.500000000000000000e+01,1.110999999999999943e+02,1.757839583124694460e+00
2.600000000000000000e+01,1.155999999999999943e+02,1.496662954709576443e+00
2.700000000000000000e+01,1.240999999999999943e+02,1.174265728019003419e+01
2.800000000000000000e+01,1.245999999999999943e+02,1.280624847486569795e+00
2.900000000000000000e+01,1.313000000000000114e+02,6.723838189605696236e+00
3.000000000000000000e+01,1.331999999999999886e+02,1.536229149573721697e+00
3.100000000000000000e+01,1.390000000000000000e+02,4.795831523312719114e+00
3.200000000000000000e+01,1.453000000000000114e+02,6.708949247087803158e+00
3.300000000000000000e+01,1.478000000000000114e+02,2.315167380558044830e+00
3.400000000000000000e+01,1.520999999999999943e+02,3.207802986469088236e+00
3.500000000000000000e+01,1.584000000000000057e+02,4.651881339845202135e+00
3.600000000000000000e+01,1.636999999999999886e+02,6.372597586541927761e+00
3.700000000000000000e+01,1.679000000000000057e+02,7.867019766086774446e+00
3.800000000000000000e+01,1.730999999999999943e+02,1.050190458916857672e+01
3.900000000000000000e+01,1.785000000000000000e+02,1.398034334342329288e+01
4.000000000000000000e+01,1.848000000000000114e+02,1.620370328042327657e+01


==> plot_data/speed_q10_variational.csv <==
1.000000000000000000e+00,1.445000000000000000e+02,1.204159457879229622e+00
2.000000000000000000e+00,4.175000000000000000e+02,3.721558813185679160e+00
3.000000000000000000e+00,7.001000000000000227e+02,6.299999999999999822e+00
4.000000000000000000e+00,1.012100000000000023e+03,9.246080250571047543e+00
5.000000000000000000e+00,1.364799999999999955e+03,7.947326594522210463e+00
6.000000000000000000e+00,1.769700000000000045e+03,8.013114251026250301e+00
7.000000000000000000e+00,2.232400000000000091e+03,1.427725463805979800e+01
8.000000000000000000e+00,2.735800000000000182e+03,1.381882773609975956e+01
9.000000000000000000e+00,3.295599999999999909e+03,2.784672332609349965e+01
1.000000000000000000e+01,4.032699999999999818e+03,1.383221240438419670e+02
1.100000000000000000e+01,4.597199999999999818e+03,5.665474384374180516e+01
1.200000000000000000e+01,5.304500000000000000e+03,1.733349358900276727e+01
1.300000000000000000e+01,6.094300000000000182e+03,8.089505547312518274e+01
1.400000000000000000e+01,6.881199999999999818e+03,3.930852324878155457e+01
1.500000000000000000e+01,7.765100000000000364e+03,6.741579933517068923e+01
1.600000000000000000e+01,8.704700000000000728e+03,2.587682360723587394e+01
1.700000000000000000e+01,9.705500000000000000e+03,8.910246910159111167e+01
1.800000000000000000e+01,1.070160000000000036e+04,2.165138332763059168e+02
1.900000000000000000e+01,1.180460000000000036e+04,4.913084570816993590e+01
2.000000000000000000e+01,1.300160000000000036e+04,1.452543975237927043e+02
2.100000000000000000e+01,1.418979999999999927e+04,8.602418264650934532e+01
2.200000000000000000e+01,1.535879999999999927e+04,3.059019450739076262e+01
2.300000000000000000e+01,1.674450000000000000e+04,1.335756340056074691e+02
2.400000000000000000e+01,1.780450000000000000e+04,2.833161661465861130e+02
2.500000000000000000e+01,1.892729999999999927e+04,5.321099510439547942e+01
2.600000000000000000e+01,2.035679999999999927e+04,3.244626326713139974e+01
2.700000000000000000e+01,2.186070000000000073e+04,5.556266732258270480e+01
2.800000000000000000e+01,2.341120000000000073e+04,8.830492624989841488e+01
2.900000000000000000e+01,2.496550000000000000e+04,7.172063859169131206e+01
3.000000000000000000e+01,2.662600000000000000e+04,4.206661384043169960e+01
3.100000000000000000e+01,2.839079999999999927e+04,2.259751313751139321e+02
3.200000000000000000e+01,3.004309999999999854e+04,3.768408151992031918e+01
3.300000000000000000e+01,3.185859999999999854e+04,6.444873932048633947e+01
3.400000000000000000e+01,3.389219999999999709e+04,2.951209243683002228e+02
3.500000000000000000e+01,3.560940000000000146e+04,7.399621611947465283e+01
3.600000000000000000e+01,3.829150000000000000e+04,3.693459760170672439e+02
3.700000000000000000e+01,4.003930000000000291e+04,5.257246522658035701e+02
3.800000000000000000e+01,4.175640000000000146e+04,1.509338928140396092e+02
3.900000000000000000e+01,4.380790000000000146e+04,2.654842556537016094e+02
4.000000000000000000e+01,4.598719999999999709e+04,9.011969817969875862e+01


==> plot_data/uniform_manino_2018_asymptote.csv <==
1.000000000000000000e+00,9.898478033787337926e-01
2.000000000000000000e+00,9.797986738537043383e-01
3.000000000000000000e+00,9.698515650674857103e-01
4.000000000000000000e+00,9.600054412854778230e-01
5.000000000000000000e+00,9.502592772880621430e-01
6.000000000000000000e+00,9.406120582638514138e-01
7.000000000000000000e+00,9.310627797040228470e-01
8.000000000000000000e+00,9.216104472977248996e-01
9.000000000000000000e+00,9.122540768285453128e-01
1.000000000000000000e+01,9.029926940720301998e-01
1.100000000000000000e+01,8.938253346942439670e-01
1.200000000000000000e+01,8.847510441513589674e-01
1.300000000000000000e+01,8.757688775902637834e-01
1.400000000000000000e+01,8.668778997501817019e-01
1.500000000000000000e+01,8.580771848652876121e-01
1.600000000000000000e+01,8.493658165683125594e-01
1.700000000000000000e+01,8.407428877951287349e-01
1.800000000000000000e+01,8.322075006903013605e-01
1.900000000000000000e+01,8.237587665136009152e-01
2.000000000000000000e+01,8.153958055474630484e-01
2.100000000000000000e+01,8.071177470053894076e-01
2.200000000000000000e+01,7.989237289412772780e-01
2.300000000000000000e+01,7.908128981596702634e-01
2.400000000000000000e+01,7.827844101269199051e-01
2.500000000000000000e+01,7.748374288832494683e-01
2.600000000000000000e+01,7.669711269557103472e-01
2.700000000000000000e+01,7.591846852720218752e-01
2.800000000000000000e+01,7.514772930752861013e-01
2.900000000000000000e+01,7.438481478395689850e-01
3.000000000000000000e+01,7.362964551863369067e-01
3.100000000000000000e+01,7.288214288017439424e-01
3.200000000000000000e+01,7.214222903547563570e-01
3.300000000000000000e+01,7.140982694161106537e-01
3.400000000000000000e+01,7.068486033780924105e-01
3.500000000000000000e+01,6.996725373751305765e-01
3.600000000000000000e+01,6.925693242051980114e-01
3.700000000000000000e+01,6.855382242520092761e-01
3.800000000000000000e+01,6.785785054080092360e-01
3.900000000000000000e+01,6.716894429981421499e-01
4.000000000000000000e+01,6.648703197043962509e-01
4.100000000000000000e+01,6.581204254911130480e-01
4.200000000000000000e+01,6.514390575310559095e-01
4.300000000000000000e+01,6.448255201322281582e-01
4.400000000000000000e+01,6.382791246654355710e-01
4.500000000000000000e+01,6.317991894925824026e-01
4.600000000000000000e+01,6.253850398956970480e-01
4.700000000000000000e+01,6.190360080066774628e-01
4.800000000000000000e+01,6.127514327377499015e-01
4.900000000000000000e+01,6.065306597126336463e-01
5.000000000000000000e+01,6.003730411984047333e-01
5.100000000000000000e+01,5.942779360380510134e-01
5.200000000000000000e+01,5.882447095837124440e-01
5.300000000000000000e+01,5.822727336305988377e-01
5.400000000000000000e+01,5.763613863515788527e-01
5.500000000000000000e+01,5.705100522324320078e-01
5.600000000000000000e+01,5.647181220077595043e-01
5.700000000000000000e+01,5.589849925975445277e-01
5.800000000000000000e+01,5.533100670443572566e-01
5.900000000000000000e+01,5.476927544511969170e-01
6.000000000000000000e+01,5.421324699199654429e-01
6.100000000000000000e+01,5.366286344905651928e-01
6.200000000000000000e+01,5.311806750806153943e-01
6.300000000000000000e+01,5.257880244257800983e-01
6.400000000000000000e+01,5.204501210207024275e-01
6.500000000000000000e+01,5.151664090605384549e-01
6.600000000000000000e+01,5.099363383830841645e-01
6.700000000000000000e+01,5.047593644114906075e-01
6.800000000000000000e+01,4.996349480975597612e-01
6.900000000000000000e+01,4.945625558656171483e-01
7.000000000000000000e+01,4.895416595569534457e-01
7.100000000000000000e+01,4.845717363748302531e-01
7.200000000000000000e+01,4.796522688300446369e-01
7.300000000000000000e+01,4.747827446870455659e-01
7.400000000000000000e+01,4.699626569105982421e-01
7.500000000000000000e+01,4.651915036129891656e-01
7.600000000000000000e+01,4.604687880017676038e-01
7.700000000000000000e+01,4.557940183280174695e-01
7.800000000000000000e+01,4.511667078351544458e-01
7.900000000000000000e+01,4.465863747082425839e-01
8.000000000000000000e+01,4.420525420238259895e-01


==> plot_data/uniform_q10_eigen.csv <==
1.000000000000000000e+00,4.294024684073223797e-01,1.275007828810237331e-03
2.000000000000000000e+00,4.162215558613142075e-01,1.269702428831120944e-03
3.000000000000000000e+00,3.923137144873697357e-01,1.257685638171412990e-03
4.000000000000000000e+00,3.652663939435448759e-01,1.240270013579292119e-03
5.000000000000000000e+00,3.385360712964716745e-01,1.218908755978020952e-03
6.000000000000000000e+00,3.131122399809637136e-01,1.194561600601384832e-03
7.000000000000000000e+00,2.915743828824185480e-01,1.170677981224055308e-03
8.000000000000000000e+00,2.697375277676943295e-01,1.143209478890239161e-03
9.000000000000000000e+00,2.493876627869443807e-01,1.114450980212483566e-03
1.000000000000000000e+01,2.313887822076559353e-01,1.086275909836398323e-03
1.100000000000000000e+01,2.142538958958548900e-01,1.056868906224611715e-03
1.200000000000000000e+01,1.981390028165042061e-01,1.026715622254259497e-03
1.300000000000000000e+01,1.838500976219127059e-01,9.977748152398269177e-04
1.400000000000000000e+01,1.716691784410519506e-01,9.713230925533222759e-04
1.500000000000000000e+01,1.592792606468754479e-01,9.425863252467414632e-04
1.600000000000000000e+01,1.488623297621347319e-01,9.168703967386004905e-04
1.700000000000000000e+01,1.389893952680342770e-01,8.910677418633716762e-04
1.800000000000000000e+01,1.288414625985182527e-01,8.629627714898391311e-04
1.900000000000000000e+01,1.204965179663630426e-01,8.385359160869021444e-04
2.000000000000000000e+01,1.135445640918581606e-01,8.171979458108380445e-04
2.100000000000000000e+01,1.057106160692932867e-01,7.919795696092607473e-04
2.200000000000000000e+01,9.933365837974818258e-02,7.704524147982977356e-04
2.300000000000000000e+01,9.288570116127760345e-02,7.476891476487362853e-04
2.400000000000000000e+01,8.728073834962631061e-02,7.270151356518622654e-04
2.500000000000000000e+01,8.196877359396320673e-02,7.065917857205505914e-04
2.600000000000000000e+01,7.648780995959020279e-02,6.845939677787987732e-04
2.700000000000000000e+01,7.224783809136511858e-02,6.668744127996811821e-04
2.800000000000000000e+01,6.782586743068323709e-02,6.476820197752891639e-04
2.900000000000000000e+01,6.327089765243673614e-02,6.270824456077878084e-04
3.000000000000000000e+01,5.980192066874034235e-02,6.107772959580426431e-04
3.100000000000000000e+01,5.608794531058282351e-02,5.926744023051627730e-04
3.200000000000000000e+01,5.340596310525744239e-02,5.791517816084446046e-04
3.300000000000000000e+01,4.970998762767257773e-02,5.598420929893571651e-04
3.400000000000000000e+01,4.652400876631289373e-02,5.425116693265411016e-04
3.500000000000000000e+01,4.464602122656603778e-02,5.319724945886394885e-04
3.600000000000000000e+01,4.201703866959347056e-02,5.167818489466777243e-04
3.700000000000000000e+01,3.928105682255011999e-02,5.003862849815299274e-04
3.800000000000000000e+01,3.746206889134696266e-02,4.891256571458377223e-04
3.900000000000000000e+01,3.524008363398939414e-02,4.749454480141371282e-04
4.000000000000000000e+01,3.312109769324200759e-02,4.609502359204722954e-04
4.100000000000000000e+01,3.125911004733751553e-02,4.482370582823552718e-04
4.200000000000000000e+01,2.941112230854507625e-02,4.352002063171891977e-04
4.300000000000000000e+01,2.816713056230168988e-02,4.261698622194734498e-04
4.400000000000000000e+01,2.675813991080897708e-02,4.156750799482675229e-04
4.500000000000000000e+01,2.513915065263529550e-02,4.032387444400341303e-04
4.600000000000000000e+01,2.362016073097636393e-02,3.911708329203539281e-04
4.700000000000000000e+01,2.211817069652493792e-02,3.788204622410668021e-04
4.800000000000000000e+01,2.138317557314158360e-02,3.726130651280079586e-04
4.900000000000000000e+01,2.000118474250784859e-02,3.606253689305838339e-04
5.000000000000000000e+01,1.922218991105800398e-02,3.536733909749734117e-04
5.100000000000000000e+01,1.799019808519638705e-02,3.423667047636400063e-04
5.200000000000000000e+01,1.664920698253369302e-02,3.295844029689506960e-04
5.300000000000000000e+01,1.586821216435356161e-02,3.218890981176013993e-04
5.400000000000000000e+01,1.501521782388281004e-02,3.132537059677264341e-04
5.500000000000000000e+01,1.418022336398471611e-02,3.045481305189289695e-04
5.600000000000000000e+01,1.355922748422816633e-02,2.978987079870158011e-04
5.700000000000000000e+01,1.271023311721800574e-02,2.885457717196737021e-04
5.800000000000000000e+01,1.229123589722123759e-02,2.838101148565780329e-04
5.900000000000000000e+01,1.154824082691670306e-02,2.752018152497592851e-04
6.000000000000000000e+01,1.096424470167061023e-02,2.682322513816396553e-04
6.100000000000000000e+01,1.041524834420467539e-02,2.615031659423255883e-04
6.200000000000000000e+01,9.977251250270104468e-03,2.560021898232039961e-04
6.300000000000000000e+01,9.452254733567710260e-03,2.492419005781960906e-04
6.400000000000000000e+01,8.885373121646942748e-03,2.416008062090541780e-04
6.500000000000000000e+01,8.249262715295359663e-03,2.329831282780383400e-04
6.600000000000000000e+01,7.970264566419230437e-03,2.290415914836946287e-04
6.700000000000000000e+01,7.472267870575815749e-03,2.218263739371360843e-04
6.800000000000000000e+01,7.229269482844992260e-03,2.182163705424493977e-04
6.900000000000000000e+01,6.838272077072350512e-03,2.122749829478595349e-04
7.000000000000000000e+01,6.425423968340183631e-03,2.056046395554379791e-04
7.100000000000000000e+01,6.289696324167413401e-03,2.034353948678190721e-04
7.200000000000000000e+01,5.723555917181629218e-03,1.942160610361723036e-04
7.300000000000000000e+01,5.429135747807156340e-03,1.888060175032069132e-04
7.400000000000000000e+01,5.170261574701354862e-03,1.841820465773337523e-04
7.500000000000000000e+01,4.982442408632616580e-03,1.805537797105417550e-04
7.600000000000000000e+01,4.650085908195758164e-03,1.745435336465766749e-04
7.700000000000000000e+01,4.380955010963510227e-03,1.689381273001396011e-04
7.800000000000000000e+01,4.199890891757616929e-03,1.655886206405046343e-04
7.900000000000000000e+01,4.025902203798682397e-03,1.618968024977933927e-04
8.000000000000000000e+01,3.766887163470383944e-03,1.559328031908720040e-04


==> plot_data/uniform_q10_em.csv <==
1.000000000000000000e+00,4.284347482804538587e-01,4.030676331337246232e-03
2.000000000000000000e+00,4.171005002960881947e-01,4.016241960660138499e-03
3.000000000000000000e+00,3.932570822822193946e-01,3.978719356329429857e-03
4.000000000000000000e+00,3.721634818207995576e-01,3.937248598567810731e-03
5.000000000000000000e+00,3.469901520452011723e-01,3.877225966302022542e-03
6.000000000000000000e+00,3.191719977509748785e-01,3.796940297851547630e-03
7.000000000000000000e+00,2.955935621557967408e-01,3.716736874356585396e-03
8.000000000000000000e+00,2.684553627472668902e-01,3.609600432799286995e-03
9.000000000000000000e+00,2.474267579734502898e-01,3.514798167199489898e-03
1.000000000000000000e+01,2.276580696054829045e-01,3.415458428900147725e-03
1.100000000000000000e+01,2.110491715886928521e-01,3.323682012453033074e-03
1.200000000000000000e+01,1.934003425702495171e-01,3.217068502876951896e-03
1.300000000000000000e+01,1.804612010689092272e-01,3.132415424147827476e-03
1.400000000000000000e+01,1.666421179507852623e-01,3.035364388582317829e-03
1.500000000000000000e+01,1.516831104654644824e-01,2.921799041880196457e-03
1.600000000000000000e+01,1.410938130543985258e-01,2.835499162314653043e-03
1.700000000000000000e+01,1.334043232440965676e-01,2.769465016879218977e-03
1.800000000000000000e+01,1.226350377750521498e-01,2.671776345635798466e-03
1.900000000000000000e+01,1.137356282416727565e-01,2.586024192355179663e-03
2.000000000000000000e+01,1.090059420514610383e-01,2.538429830106672669e-03
2.100000000000000000e+01,1.018064197323226422e-01,2.463061343514899582e-03
2.200000000000000000e+01,9.680675145514326674e-02,2.408495488808351515e-03
2.300000000000000000e+01,9.116712563848483608e-02,2.344573315132617020e-03
2.400000000000000000e+01,8.578748257223978158e-02,2.281067916145282370e-03
2.500000000000000000e+01,8.217772207611626079e-02,2.236964125791746083e-03
2.600000000000000000e+01,7.893793703250399918e-02,2.196291628158153486e-03
2.700000000000000000e+01,7.379827804356357823e-02,2.129504581724020462e-03
2.800000000000000000e+01,7.089847044279951049e-02,2.090512135611052869e-03
2.900000000000000000e+01,6.860862237185133550e-02,2.059008448531837732e-03
3.000000000000000000e+01,6.389893485474834600e-02,1.992098698344414720e-03
3.100000000000000000e+01,6.006918895442890649e-02,1.935425682453216500e-03
3.200000000000000000e+01,5.791933159524176311e-02,1.902648176829155324e-03
3.300000000000000000e+01,5.592946362092435925e-02,1.871652512904796450e-03
3.400000000000000000e+01,5.403958901215053651e-02,1.841599430230198009e-03
3.500000000000000000e+01,5.129977079625620828e-02,1.796904050586224655e-03
3.600000000000000000e+01,4.943989419714546474e-02,1.765758195287236987e-03
3.700000000000000000e+01,4.830996916650290296e-02,1.746500895745385640e-03
3.800000000000000000e+01,4.481020137247734153e-02,1.685139886003189647e-03
3.900000000000000000e+01,4.510018213255374137e-02,1.690326988599208380e-03
4.000000000000000000e+01,4.203038581036557669e-02,1.634407053184211422e-03
4.100000000000000000e+01,4.106045016459276137e-02,1.616255966619538353e-03
4.200000000000000000e+01,4.024050456713534202e-02,1.600720806880749636e-03
4.300000000000000000e+01,3.742069165880615444e-02,1.545883773857094357e-03
4.400000000000000000e+01,3.783066445753486412e-02,1.553997848182699093e-03
4.500000000000000000e+01,3.557081439624976832e-02,1.508636980228267310e-03
4.600000000000000000e+01,3.404091590343286816e-02,1.477007349785286472e-03
4.700000000000000000e+01,3.402091723032415332e-02,1.476588708046643050e-03
4.800000000000000000e+01,3.153108242828880220e-02,1.423360652308434948e-03
4.900000000000000000e+01,3.074113484049444817e-02,1.405990905330948421e-03
5.000000000000000000e+01,3.018117199345035639e-02,1.393529055483514606e-03
5.100000000000000000e+01,3.047115275352677011e-02,1.399998216760633268e-03
5.200000000000000000e+01,3.011117663756985446e-02,1.391962428873398661e-03
5.300000000000000000e+01,2.746135245066476382e-02,1.331119568524594121e-03
5.400000000000000000e+01,2.780132989351296116e-02,1.339099874898441733e-03
5.500000000000000000e+01,2.619143670826118778e-02,1.300825758681525834e-03
5.600000000000000000e+01,2.519150305282530714e-02,1.276407554234876979e-03
5.700000000000000000e+01,2.552148115911914705e-02,1.284522587043670366e-03
5.800000000000000000e+01,2.405157868562839488e-02,1.247923316735250615e-03
5.900000000000000000e+01,2.281166095288790496e-02,1.216102733098495259e-03
6.000000000000000000e+01,2.235169147138738738e-02,1.204062958900645186e-03
6.100000000000000000e+01,2.199171535543047520e-02,1.194547688484821901e-03
6.200000000000000000e+01,2.140175449872330771e-02,1.178771366630120693e-03
6.300000000000000000e+01,2.060180757437459972e-02,1.157004331574319755e-03
6.400000000000000000e+01,2.010184074665665940e-02,1.143170628273026262e-03
6.500000000000000000e+01,1.970186728448230715e-02,1.131971401636823471e-03
6.600000000000000000e+01,1.845195021518745288e-02,1.096174239820384144e-03
6.700000000000000000e+01,1.770199997361054239e-02,1.074077132405901885e-03
6.800000000000000000e+01,1.784199068537156707e-02,1.078238929891305042e-03
6.900000000000000000e+01,1.682205835682696465e-02,1.047510303141162974e-03
7.000000000000000000e+01,1.737202186731669901e-02,1.064197952501812899e-03
7.100000000000000000e+01,1.652207826019620046e-02,1.038286763406328847e-03
7.200000000000000000e+01,1.597211474970646611e-02,1.021145402088216234e-03
7.300000000000000000e+01,1.689205371270747699e-02,1.049649981939616145e-03
7.400000000000000000e+01,1.553214394131467550e-02,1.007207952540693438e-03
7.500000000000000000e+01,1.509217313292288837e-02,9.930619829143557536e-04
7.600000000000000000e+01,1.481219170940083901e-02,9.839473244660831147e-04
7.700000000000000000e+01,1.371226468842137378e-02,9.472379359680496713e-04
7.800000000000000000e+01,1.414223616025879655e-02,9.617647280963093070e-04
7.900000000000000000e+01,1.326229454347522402e-02,9.317788942095426435e-04
8.000000000000000000e+01,1.223236287837626592e-02,8.953343507378894867e-04


==> plot_data/uniform_q10_majority.csv <==
1.000000000000000000e+00,4.276944797396506903e-01,1.274372610340801515e-03
2.000000000000000000e+00,4.283414754469009877e-01,1.274615058550976343e-03
3.000000000000000000e+00,3.932257084363841582e-01,1.258201436061034961e-03
4.000000000000000000e+00,3.936472056397938291e-01,1.258438269803430209e-03
5.000000000000000000e+00,3.693958665449211254e-01,1.243197308247900867e-03
6.000000000000000000e+00,3.680028757872707557e-01,1.242220797884885375e-03
7.000000000000000000e+00,3.473380128964993485e-01,1.226410770703845188e-03
8.000000000000000000e+00,3.466440175010870317e-01,1.225836164122973138e-03
9.000000000000000000e+00,3.291721334252312725e-01,1.210410597824118639e-03
1.000000000000000000e+01,3.298956286249154490e-01,1.211086448974219021e-03
1.100000000000000000e+01,3.130652402928017497e-01,1.194512807093817131e-03
1.200000000000000000e+01,3.136622363317947415e-01,1.195131528985649005e-03
1.300000000000000000e+01,3.000223268311839053e-01,1.180414457922607241e-03
1.400000000000000000e+01,2.986368360237722230e-01,1.178850692788391274e-03
1.500000000000000000e+01,2.851724253587447078e-01,1.162974124545190779e-03
1.600000000000000000e+01,2.862099184750851455e-01,1.164241921942532620e-03
1.700000000000000000e+01,2.736135020510057081e-01,1.148334156102992498e-03
1.800000000000000000e+01,2.744389965739349457e-01,1.149411443354453333e-03
1.900000000000000000e+01,2.631975711596302170e-01,1.134310890742784572e-03
2.000000000000000000e+01,2.632340709174580962e-01,1.134361442023501532e-03
2.100000000000000000e+01,2.521216446472573924e-01,1.118500510689568461e-03
2.200000000000000000e+01,2.522876435458719091e-01,1.118744486122369430e-03
2.300000000000000000e+01,2.426867072470914877e-01,1.104272923187848976e-03
2.400000000000000000e+01,2.437697000615461351e-01,1.105942473718146690e-03
2.500000000000000000e+01,2.344697617656751609e-01,1.091290148967111184e-03
2.600000000000000000e+01,2.339887649570392414e-01,1.090512658393799628e-03
2.700000000000000000e+01,2.251038239077043923e-01,1.075793297060673170e-03
2.800000000000000000e+01,2.263343157435182829e-01,1.077872789062239711e-03
2.900000000000000000e+01,2.175688739013185991e-01,1.062764600814808391e-03
3.000000000000000000e+01,2.176198735629411019e-01,1.062854512568017773e-03
3.100000000000000000e+01,2.098859248768909502e-01,1.048943740650509771e-03
3.200000000000000000e+01,2.098839248901606669e-01,1.048940070555948179e-03
3.300000000000000000e+01,2.026429729331282181e-01,1.035399202099523963e-03
3.400000000000000000e+01,2.035744667527630003e-01,1.037169839717050346e-03
3.500000000000000000e+01,1.963660145800978085e-01,1.023241036766681100e-03
3.600000000000000000e+01,1.961370160994790612e-01,1.022789912909022325e-03
3.700000000000000000e+01,1.897590584165688155e-01,1.010006082871467425e-03
3.800000000000000000e+01,1.894600604003897348e-01,1.009396244053190062e-03
3.900000000000000000e+01,1.838410976816263753e-01,9.977558943429221117e-04
4.000000000000000000e+01,1.842820947556563782e-01,9.986819638923838394e-04
4.100000000000000000e+01,1.778121376831525990e-01,9.848767178102790787e-04
4.200000000000000000e+01,1.772316415346845142e-01,9.836148109363118675e-04
4.300000000000000000e+01,1.730391693513039231e-01,9.743843936632634595e-04
4.400000000000000000e+01,1.719241767491645478e-01,9.718945976265325193e-04
4.500000000000000000e+01,1.670322092068633746e-01,9.607930561374988798e-04
4.600000000000000000e+01,1.669327098670312370e-01,9.605642116507218109e-04
4.700000000000000000e+01,1.611682481136389178e-01,9.470934041241052537e-04
4.800000000000000000e+01,1.612887473141391970e-01,9.473793369049465785e-04
4.900000000000000000e+01,1.561702812746321167e-01,9.350659516600412502e-04
5.000000000000000000e+01,1.558492834044197528e-01,9.342821262454947817e-04
5.100000000000000000e+01,1.514743124318997936e-01,9.234590268841214034e-04
5.200000000000000000e+01,1.518358100334006588e-01,9.243633340662027464e-04
5.300000000000000000e+01,1.467753436090721009e-01,9.115361364916974019e-04
5.400000000000000000e+01,1.467988434531530550e-01,9.115965514584489782e-04
5.500000000000000000e+01,1.424753721389381833e-01,9.003447566152400494e-04
5.600000000000000000e+01,1.428768694750448820e-01,9.014013609466575705e-04
5.700000000000000000e+01,1.386183977295645797e-01,8.900694029548850139e-04
5.800000000000000000e+01,1.379294023009780545e-01,8.882096401854333578e-04
5.900000000000000000e+01,1.340654279380484037e-01,8.776403414759159638e-04
6.000000000000000000e+01,1.336059309867631828e-01,8.763674586963476898e-04
6.100000000000000000e+01,1.305274514121567975e-01,8.677497663705235897e-04
6.200000000000000000e+01,1.301039542220168710e-01,8.665518729607246673e-04
6.300000000000000000e+01,1.269154753772443467e-01,8.574347379599056573e-04
6.400000000000000000e+01,1.266484771487499661e-01,8.566633078209429097e-04
6.500000000000000000e+01,1.228825021356047958e-01,8.456478504196285328e-04
6.600000000000000000e+01,1.227265031706417930e-01,8.451860561475149636e-04
6.700000000000000000e+01,1.193405256362526229e-01,8.350521871784699623e-04
6.800000000000000000e+01,1.190705274276628173e-01,8.342348866827303810e-04
6.900000000000000000e+01,1.159635480421497833e-01,8.247293924110027374e-04
7.000000000000000000e+01,1.160115477236768472e-01,8.248776662151680039e-04
7.100000000000000000e+01,1.124595712906732298e-01,8.137817069263919567e-04
7.200000000000000000e+01,1.126390700997171868e-01,8.143485334037303680e-04
7.300000000000000000e+01,1.089435946188148790e-01,8.025444347756066632e-04
7.400000000000000000e+01,1.093220921075231805e-01,8.037665828196510764e-04
7.500000000000000000e+01,1.060966135082401923e-01,7.932529412614935937e-04
7.600000000000000000e+01,1.065536104761125591e-01,7.947562884241532455e-04
7.700000000000000000e+01,1.029466344080258028e-01,7.827640205976399423e-04
7.800000000000000000e+01,1.038526283968493752e-01,7.858037604185769132e-04
7.900000000000000000e+01,1.002456523287626328e-01,7.735891838440700496e-04
8.000000000000000000e+01,9.991015455475565910e-02,7.724375635391189654e-04


==> plot_data/uniform_q10_montecarlo.csv <==
1.000000000000000000e+00,4.290614706698072101e-01,1.274882246513564521e-03
2.000000000000000000e+00,4.165815534727673186e-01,1.269859682307361570e-03
3.000000000000000000e+00,3.889797366079681962e-01,1.255760835829788924e-03
4.000000000000000000e+00,3.618719164655519460e-01,1.237790109207825839e-03
5.000000000000000000e+00,3.359280886001672628e-01,1.216595914720008942e-03
6.000000000000000000e+00,3.103967579979058367e-01,1.191719029814686248e-03
7.000000000000000000e+00,2.850249263373855202e-01,1.162793272582840487e-03
8.000000000000000000e+00,2.613230835966613985e-01,1.131701234717175097e-03
9.000000000000000000e+00,2.395797278615784398e-01,1.099429828535641862e-03
1.000000000000000000e+01,2.196868598487008162e-01,1.066478585977498339e-03
1.100000000000000000e+01,2.022684754178804833e-01,1.034684913332001299e-03
1.200000000000000000e+01,1.856245858483668021e-01,1.001487918763671603e-03
1.300000000000000000e+01,1.727801710697307591e-01,9.738073692901749734e-04
1.400000000000000000e+01,1.584262663064046617e-01,9.405357731818997369e-04
1.500000000000000000e+01,1.456043513784844590e-01,9.085154762885905289e-04
1.600000000000000000e+01,1.356389174981078583e-01,8.819732204584929125e-04
1.700000000000000000e+01,1.260229812988502562e-01,8.548511888912535550e-04
1.800000000000000000e+01,1.173625387599910308e-01,8.290325159297923241e-04
1.900000000000000000e+01,1.082270993726867497e-01,8.002225467089590927e-04
2.000000000000000000e+01,1.005196505108130051e-01,7.745277168208497542e-04
2.100000000000000000e+01,9.350619704435157720e-02,7.499257320939811677e-04
2.200000000000000000e+01,8.682724135853195357e-02,7.253040691964085518e-04
2.300000000000000000e+01,8.161227595928814693e-02,7.051904438990647117e-04
2.400000000000000000e+01,7.659680923639126948e-02,6.850411556640484401e-04
2.500000000000000000e+01,7.108934577784184472e-02,6.619190338313374333e-04
2.600000000000000000e+01,6.621837809620874371e-02,6.405124407996010127e-04
2.700000000000000000e+01,6.195740636731560114e-02,6.209741659739809183e-04
2.800000000000000000e+01,5.830293061438435870e-02,6.035544285672156395e-04
2.900000000000000000e+01,5.413495826844991199e-02,5.828665458679008204e-04
3.000000000000000000e+01,5.112597823272132386e-02,5.673365097566551718e-04
3.100000000000000000e+01,4.803499874105064682e-02,5.508140652965079487e-04
3.200000000000000000e+01,4.454202191659070026e-02,5.313814603939148729e-04
3.300000000000000000e+01,4.210403809236128864e-02,5.172930993889504614e-04
3.400000000000000000e+01,3.951805525009005615e-02,5.018316213546286653e-04
3.500000000000000000e+01,3.707757144244777647e-02,4.867062578839398412e-04
3.600000000000000000e+01,3.463608764144034818e-02,4.710050718323491314e-04
3.700000000000000000e+01,3.261410105711226581e-02,4.575285731721820404e-04
3.800000000000000000e+01,3.106261135108604604e-02,4.468713146417203907e-04
3.900000000000000000e+01,2.921062363883301927e-02,4.337590618615112803e-04
4.000000000000000000e+01,2.730663627159233414e-02,4.197954412049828554e-04
4.100000000000000000e+01,2.552364810153448516e-02,4.062306289024063266e-04
4.200000000000000000e+01,2.404615790452916887e-02,3.945964058813707098e-04
4.300000000000000000e+01,2.257516766439731162e-02,3.826245354347883321e-04
4.400000000000000000e+01,2.122917659490888148e-02,3.712980950734169616e-04
4.500000000000000000e+01,2.011968395627782014e-02,3.616702054467998972e-04
4.600000000000000000e+01,1.881369262139528931e-02,3.499680522191760124e-04
4.700000000000000000e+01,1.783269913018566827e-02,3.408920833314239840e-04
4.800000000000000000e+01,1.683270576503824792e-02,3.313647570954390831e-04
4.900000000000000000e+01,1.598071141793264496e-02,3.230096514112226758e-04
5.000000000000000000e+01,1.493521835467101662e-02,3.124307872964544180e-04
5.100000000000000000e+01,1.443722165882760193e-02,3.072554518407412394e-04
5.200000000000000000e+01,1.338922861215310726e-02,2.960508713033202510e-04
5.300000000000000000e+01,1.266473341910380121e-02,2.880354819791448168e-04
5.400000000000000000e+01,1.183723890944430972e-02,2.785833054505318374e-04
5.500000000000000000e+01,1.129224252543896412e-02,2.721696583711658013e-04
5.600000000000000000e+01,1.054524748167384035e-02,2.631128122239628081e-04
5.700000000000000000e+01,1.002025096497144614e-02,2.565476812203294765e-04
5.800000000000000000e+01,9.457796899896111706e-03,2.491896988565684562e-04
5.900000000000000000e+01,9.068121040174697070e-03,2.439283820914826123e-04
6.000000000000000000e+01,8.736023462225909336e-03,2.395797786355711306e-04
6.100000000000000000e+01,8.077763853172577682e-03,2.305685286911191012e-04
6.200000000000000000e+01,7.753512492054777730e-03,2.258175192578490767e-04
6.300000000000000000e+01,7.160769937332393982e-03,2.171875687849494571e-04
6.400000000000000000e+01,6.860828612960226218e-03,2.121984118911603157e-04
6.500000000000000000e+01,6.549175643909473446e-03,2.075622104971645149e-04
6.600000000000000000e+01,6.213283241120808216e-03,2.017010148415467052e-04
6.700000000000000000e+01,5.949928186582463183e-03,1.977994907501482227e-04
6.800000000000000000e+01,5.538472917763269041e-03,1.904032668366860068e-04
6.900000000000000000e+01,5.251274956892792653e-03,1.856118639108261456e-04
7.000000000000000000e+01,4.968722368186745050e-03,1.798611694658830765e-04
7.100000000000000000e+01,4.720638465763240567e-03,1.755085464128728484e-04
7.200000000000000000e+01,4.620972205544562374e-03,1.733977908909946700e-04
7.300000000000000000e+01,4.242944517419133810e-03,1.656153529547635395e-04
7.400000000000000000e+01,4.015390649706371794e-03,1.608170941130712336e-04
7.500000000000000000e+01,3.878821183144416478e-03,1.581465446981334538e-04
7.600000000000000000e+01,3.711429934845211689e-03,1.548606441684327248e-04
7.700000000000000000e+01,3.500769594046734910e-03,1.497600866979713688e-04
7.800000000000000000e+01,3.246942657606591634e-03,1.431416968418813482e-04
7.900000000000000000e+01,3.084656742015319270e-03,1.398640518841301993e-04
8.000000000000000000e+01,2.871172205042071823e-03,1.335507033323763554e-04


==> plot_data/uniform_q10_sorted.csv <==
1.000000000000000000e+00,4.295874671798746713e-01,1.275075701620109747e-03
2.000000000000000000e+00,4.140025705840520986e-01,1.268717741926994602e-03
3.000000000000000000e+00,3.906657254216067132e-01,1.256741909048064709e-03
4.000000000000000000e+00,3.657248909014650384e-01,1.240599873916559126e-03
5.000000000000000000e+00,3.441110343071686062e-01,1.223714484643256828e-03
6.000000000000000000e+00,3.254441581599616939e-01,1.206876505317977522e-03
7.000000000000000000e+00,3.055092904257479258e-01,1.186481770063807506e-03
8.000000000000000000e+00,2.858324209797420967e-01,1.163781497032334578e-03
9.000000000000000000e+00,2.687425343693726765e-01,1.141876143315512238e-03
1.000000000000000000e+01,2.501656576250290698e-01,1.115609355255037238e-03
1.100000000000000000e+01,2.345457612614263720e-01,1.091412816371262196e-03
1.200000000000000000e+01,2.191658633054590077e-01,1.065568785565379484e-03
1.300000000000000000e+01,2.050539569364986381e-01,1.039964565574008626e-03
1.400000000000000000e+01,1.909620504348411574e-01,1.012450082765709025e-03
1.500000000000000000e+01,1.776121390101230713e-01,9.844423913971112050e-04
1.600000000000000000e+01,1.662852141630982994e-01,9.590719906279465690e-04
1.700000000000000000e+01,1.548432900790814581e-01,9.318166279221606896e-04
1.800000000000000000e+01,1.440763615165392142e-01,9.045436211806423543e-04
1.900000000000000000e+01,1.344534253637256205e-01,8.787124814672864215e-04
2.000000000000000000e+01,1.254624850176851436e-01,8.532215255538377896e-04
2.100000000000000000e+01,1.165305442801883584e-01,8.264779967780272463e-04
2.200000000000000000e+01,1.094615911819612486e-01,8.042162513564182769e-04
2.300000000000000000e+01,1.014446443735743664e-01,7.776830248824445624e-04
2.400000000000000000e+01,9.521668569543623173e-02,7.560394552452998074e-04
2.500000000000000000e+01,8.842673074608525807e-02,7.313128660044188045e-04
2.600000000000000000e+01,8.272076860455405967e-02,7.095347980390631637e-04
2.700000000000000000e+01,7.725780485075371684e-02,6.877443182708303793e-04
2.800000000000000000e+01,7.211083900033993244e-02,6.662910259068177687e-04
2.900000000000000000e+01,6.768686835292775372e-02,6.470662527112980289e-04
3.000000000000000000e+01,6.340089678990590283e-02,6.276827710701149421e-04
3.100000000000000000e+01,5.915492496148996165e-02,6.076732943665619224e-04
3.200000000000000000e+01,5.550694916543217478e-02,5.897781803589977057e-04
3.300000000000000000e+01,5.195897270588912403e-02,5.716885352933798181e-04
3.400000000000000000e+01,4.809099836949889961e-02,5.511188331592184464e-04
3.500000000000000000e+01,4.538601631677512821e-02,5.361552552995696441e-04
3.600000000000000000e+01,4.254703515312160261e-02,5.198870672780894764e-04
3.700000000000000000e+01,3.970305402264232703e-02,5.029564361347105272e-04
3.800000000000000000e+01,3.757606813497376547e-02,4.898403007054172309e-04
3.900000000000000000e+01,3.484308626802586767e-02,4.723597781275193364e-04
4.000000000000000000e+01,3.263210093768491998e-02,4.576505541283096279e-04
4.100000000000000000e+01,3.074911343111233139e-02,4.446825030578194227e-04
4.200000000000000000e+01,2.903712478997994700e-02,4.325076134978483866e-04
4.300000000000000000e+01,2.700513827200038894e-02,4.175361812663626326e-04
4.400000000000000000e+01,2.567214711625887338e-02,4.073796157096562509e-04
4.500000000000000000e+01,2.381415944381496536e-02,3.927349209925240503e-04
4.600000000000000000e+01,2.279016623790400611e-02,3.843999298139763598e-04
4.700000000000000000e+01,2.145617508879734542e-02,3.732346292532849608e-04
4.800000000000000000e+01,2.010518405248318263e-02,3.615425322229248728e-04
4.900000000000000000e+01,1.872819318867518026e-02,3.491871390216387538e-04
5.000000000000000000e+01,1.783119914013794882e-02,3.408780063305742736e-04
5.100000000000000000e+01,1.658820738725970065e-02,3.289902845299667866e-04
5.200000000000000000e+01,1.567021347805437267e-02,3.199067538719371079e-04
5.300000000000000000e+01,1.487921872622276209e-02,3.118533711602821529e-04
5.400000000000000000e+01,1.383422565964370632e-02,3.008624789443900549e-04
5.500000000000000000e+01,1.301923106704855858e-02,2.919864188800740112e-04
5.600000000000000000e+01,1.198723791421642086e-02,2.803215452530614937e-04
5.700000000000000000e+01,1.142924161646416067e-02,2.737967103359720961e-04
5.800000000000000000e+01,1.075924606181538623e-02,2.657403842537525013e-04
5.900000000000000000e+01,1.009025050053176387e-02,2.574331161402810403e-04
6.000000000000000000e+01,9.661253346883520027e-03,2.519557416866945870e-04
6.100000000000000000e+01,9.075257234907129975e-03,2.442673647174275348e-04
6.200000000000000000e+01,8.442261434768814216e-03,2.356698587345582713e-04
6.300000000000000000e+01,8.164933407995603534e-03,2.315676209530392188e-04
6.400000000000000000e+01,7.553267333152756044e-03,2.230163327018837641e-04
6.500000000000000000e+01,7.267269230720594352e-03,2.187849450741167004e-04
6.600000000000000000e+01,6.829442692961438903e-03,2.120328506848333586e-04
6.700000000000000000e+01,6.286416489109786059e-03,2.032812699279467825e-04
6.800000000000000000e+01,5.999281237502309891e-03,1.984154905631399859e-04
6.900000000000000000e+01,5.833113180296217205e-03,1.956646919962458028e-04
7.000000000000000000e+01,5.282868056733530659e-03,1.862590124773527353e-04
7.100000000000000000e+01,5.167113371437504106e-03,1.840348093309620778e-04
7.200000000000000000e+01,4.717265292684264845e-03,1.758811510944799372e-04
7.300000000000000000e+01,4.542774019233805811e-03,1.721857743585695003e-04
7.400000000000000000e+01,4.265571150569016576e-03,1.667082291713396780e-04
7.500000000000000000e+01,4.016836219092048514e-03,1.607675952412417411e-04
7.600000000000000000e+01,3.880911642713350332e-03,1.584209928567684167e-04
7.700000000000000000e+01,3.640560404260663723e-03,1.533804454981369143e-04
7.800000000000000000e+01,3.416791046840007319e-03,1.481027291347948582e-04
7.900000000000000000e+01,3.201618517073181840e-03,1.421423584740391308e-04
8.000000000000000000e+01,3.037497418720621657e-03,1.384625846758608982e-04


==> plot_data/uniform_q10_sorted_asymptote.csv <==
1.000000000000000000e+00,4.763524664342452808e-01
2.000000000000000000e+00,4.538233445559775592e-01
3.000000000000000000e+00,4.323597390093564807e-01
4.000000000000000000e+00,4.119112561279470452e-01
5.000000000000000000e+00,3.924298856171514194e-01
6.000000000000000000e+00,3.738698878324776542e-01
7.000000000000000000e+00,3.561876863889907319e-01
8.000000000000000000e+00,3.393417658498063538e-01
9.000000000000000000e+00,3.232925742534148439e-01
1.000000000000000000e+01,3.080024302509810630e-01
1.100000000000000000e+01,2.934354346355928511e-01
1.200000000000000000e+01,2.795573860557388768e-01
1.300000000000000000e+01,2.663357007151234135e-01
1.400000000000000000e+01,2.537393358702840218e-01
1.500000000000000000e+01,2.417387169463943164e-01
1.600000000000000000e+01,2.303056681001296457e-01
1.700000000000000000e+01,2.194133460665668722e-01
1.800000000000000000e+01,2.090361771347994946e-01
1.900000000000000000e+01,1.991497971042950343e-01
2.000000000000000000e+01,1.897309940810209261e-01
2.100000000000000000e+01,1.807576539790310133e-01
2.200000000000000000e+01,1.722087085995585853e-01
2.300000000000000000e+01,1.640640861657119143e-01
2.400000000000000000e+01,1.563046641966348294e-01
2.500000000000000000e+01,1.489122246104869485e-01
2.600000000000000000e+01,1.418694109508315537e-01
2.700000000000000000e+01,1.351596876360042776e-01
2.800000000000000000e+01,1.287673011357856057e-01
2.900000000000000000e+01,1.226772429842253320e-01
3.000000000000000000e+01,1.168752145417779054e-01
3.100000000000000000e+01,1.113475934240149429e-01
3.200000000000000000e+01,1.060814015180941428e-01
3.300000000000000000e+01,1.010642745118912750e-01
3.400000000000000000e+01,9.628443286425407421e-02
3.500000000000000000e+01,9.173065414821986174e-02
3.600000000000000000e+01,8.739224670226253266e-02
3.700000000000000000e+01,8.325902452770558848e-02
3.800000000000000000e+01,7.932128337336376289e-02
3.900000000000000000e+01,7.556977795126304520e-02
4.000000000000000000e+01,7.199570022994479512e-02
4.100000000000000000e+01,6.859065875438952187e-02
4.200000000000000000e+01,6.534665894400622232e-02
4.300000000000000000e+01,6.225608432242959317e-02
4.400000000000000000e+01,5.931167863505537596e-02
4.500000000000000000e+01,5.650652881232791358e-02
4.600000000000000000e+01,5.383404873878029628e-02
4.700000000000000000e+01,5.128796378971872683e-02
4.800000000000000000e+01,4.886229609924555572e-02
4.900000000000000000e+01,4.655135052503204390e-02
5.000000000000000000e+01,4.434970127688822594e-02
5.100000000000000000e+01,4.225217917773541054e-02
5.200000000000000000e+01,4.025385952707184745e-02
5.300000000000000000e+01,3.835005053843663220e-02
5.400000000000000000e+01,3.653628232372449491e-02
5.500000000000000000e+01,3.480829639848816159e-02
5.600000000000000000e+01,3.316203568358818549e-02
5.700000000000000000e+01,3.159363497971537371e-02
5.800000000000000000e+01,3.009941189242132734e-02
5.900000000000000000e+01,2.867585818635030870e-02
6.000000000000000000e+01,2.731963154837322577e-02
6.100000000000000000e+01,2.602754774028481072e-02
6.200000000000000000e+01,2.479657312263947380e-02
6.300000000000000000e+01,2.362381753217285621e-02
6.400000000000000000e+01,2.250652749608621217e-02
6.500000000000000000e+01,2.144207976726165282e-02
6.600000000000000000e+01,2.042797516522983081e-02
6.700000000000000000e+01,1.946183270842948010e-02
6.800000000000000000e+01,1.854138402398210206e-02
6.900000000000000000e+01,1.766446802185677248e-02
7.000000000000000000e+01,1.682902582092065183e-02
7.100000000000000000e+01,1.603309591496230452e-02
7.200000000000000000e+01,1.527480956733823399e-02
7.300000000000000000e+01,1.455238642342994958e-02
7.400000000000000000e+01,1.386413033061016306e-02
7.500000000000000000e+01,1.320842535590395841e-02
7.600000000000000000e+01,1.258373199199495050e-02
7.700000000000000000e+01,1.198858354266862589e-02
7.800000000000000000e+01,1.142158267920640423e-02
7.900000000000000000e+01,1.088139815964525234e-02
8.000000000000000000e+01,1.036676170320014606e-02
8.100000000000000000e+01,9.876465012510934199e-03
8.200000000000000000e+01,9.409356936722224757e-03
8.300000000000000000e+01,8.964340768735614556e-03
8.400000000000000000e+01,8.540371670288536207e-03
8.500000000000000000e+01,8.136454218814198960e-03
8.600000000000000000e+01,7.751640070322927782e-03
8.700000000000000000e+01,7.385025732817705746e-03
8.800000000000000000e+01,7.035750445016168350e-03
8.900000000000000000e+01,6.702994155398580602e-03
9.000000000000000000e+01,6.385975596836889270e-03
9.100000000000000000e+01,6.083950452284307524e-03
9.200000000000000000e+01,5.796209607218744120e-03
9.300000000000000000e+01,5.522077484737033734e-03
9.400000000000000000e+01,5.260910459390998918e-03
9.500000000000000000e+01,5.012095346041241933e-03
9.600000000000000000e+01,4.775047960180694648e-03
9.700000000000000000e+01,4.549211746347771833e-03
9.800000000000000000e+01,4.334056471408802812e-03
9.900000000000000000e+01,4.129076979641770236e-03
1.000000000000000000e+02,3.933792006698442340e-03
1.010000000000000000e+02,3.747743049660244661e-03
1.020000000000000000e+02,3.570493290534915674e-03
1.030000000000000000e+02,3.401626570666462478e-03
1.040000000000000000e+02,3.240746413650465955e-03
1.050000000000000000e+02,3.087475094460668569e-03
1.060000000000000000e+02,2.941452752601287930e-03
1.070000000000000000e+02,2.802336547202846726e-03
1.080000000000000000e+02,2.669799852077805926e-03
1.090000000000000000e+02,2.543531488846091995e-03
1.100000000000000000e+02,2.423234996330007884e-03
1.110000000000000000e+02,2.308627934503157311e-03
1.120000000000000000e+02,2.199441221359152258e-03
1.130000000000000000e+02,2.095418501143162058e-03
1.140000000000000000e+02,1.996315542462989267e-03
1.150000000000000000e+02,1.901899664866526715e-03
1.160000000000000000e+02,1.811949192539269015e-03
1.170000000000000000e+02,1.726252933839240045e-03
1.180000000000000000e+02,1.644609685447347971e-03
1.190000000000000000e+02,1.566827759968985115e-03
1.200000000000000000e+02,1.492724535877739279e-03
1.210000000000000000e+02,1.422126028744550479e-03
1.220000000000000000e+02,1.354866482745609906e-03
1.230000000000000000e+02,1.290787981489924328e-03
1.240000000000000000e+02,1.229740077252812654e-03
1.250000000000000000e+02,1.171579437744833287e-03
1.260000000000000000e+02,1.116169509586795476e-03
1.270000000000000000e+02,1.063380197700743851e-03
1.280000000000000000e+02,1.013087559864169537e-03
1.290000000000000000e+02,9.651735157102964580e-04
1.300000000000000000e+02,9.195255694912229808e-04
1.310000000000000000e+02,8.760365459529962035e-04
1.320000000000000000e+02,8.346043387024935358e-04
1.330000000000000000e+02,7.951316704753100652e-04
1.340000000000000000e+02,7.575258647417910810e-04
1.350000000000000000e+02,7.216986281149733373e-04
1.360000000000000000e+02,6.875658430495573637e-04
1.370000000000000000e+02,6.550473703451956640e-04
1.380000000000000000e+02,6.240668609904009888e-04
1.390000000000000000e+02,5.945515769053095687e-04
1.400000000000000000e+02,5.664322201624281787e-04
1.410000000000000000e+02,5.396427702843961715e-04
1.420000000000000000e+02,5.141203292367619486e-04
1.430000000000000000e+02,4.898049737518355004e-04
1.440000000000000000e+02,4.666396146368952829e-04
1.450000000000000000e+02,4.445698627364216013e-04
1.460000000000000000e+02,4.235439012336566253e-04
1.470000000000000000e+02,4.035123639916694013e-04
1.480000000000000000e+02,3.844282196482893296e-04
1.490000000000000000e+02,3.662466611927768295e-04
1.500000000000000000e+02,3.489250007649732466e-04


==> plot_data/uniform_q10_streaming.csv <==
1.000000000000000000e+00,4.288784718839851462e-01,1.274814597273021821e-03
2.000000000000000000e+00,4.207570257689403070e-01,1.271632779815845549e-03
3.000000000000000000e+00,3.932287084164795554e-01,1.258203125178214421e-03
4.000000000000000000e+00,3.787168047014602412e-01,1.249446688756705726e-03
5.000000000000000000e+00,3.644988990357942993e-01,1.239715133892371757e-03
6.000000000000000000e+00,3.485530048351534460e-01,1.227409829651637807e-03
7.000000000000000000e+00,3.353410924948257432e-01,1.216069625449844871e-03
8.000000000000000000e+00,3.209721878310224374e-01,1.202522252028159766e-03
9.000000000000000000e+00,3.102412590296254602e-01,1.191554805048844479e-03
1.000000000000000000e+01,2.979303407112955937e-01,1.178048329932512850e-03
1.100000000000000000e+01,2.862964179011704413e-01,1.164347283287459067e-03
1.200000000000000000e+01,2.749644930873198501e-01,1.150094653607269812e-03
1.300000000000000000e+01,2.643085637883090255e-01,1.135845094104359632e-03
1.400000000000000000e+01,2.546036281795532874e-01,1.122125857809852523e-03
1.500000000000000000e+01,2.435397015875622462e-01,1.105588705740429001e-03
1.600000000000000000e+01,2.346187607770821304e-01,1.091530595603629195e-03
1.700000000000000000e+01,2.254978212935724591e-01,1.076460592983191633e-03
1.800000000000000000e+01,2.168418787248564128e-01,1.061480321870172938e-03
1.900000000000000000e+01,2.074459410659312830e-01,1.044437741435616518e-03
2.000000000000000000e+01,2.002539887837909982e-01,1.030818651160170241e-03
2.100000000000000000e+01,1.920080434947853965e-01,1.014562646492384035e-03
2.200000000000000000e+01,1.838620975422944614e-01,9.978000417064092353e-04
2.300000000000000000e+01,1.762281481927590876e-01,9.814241753320074313e-04
2.400000000000000000e+01,1.686151987038917721e-01,9.644174028165253265e-04
2.500000000000000000e+01,1.624702394750608681e-01,9.501729732474817336e-04
2.600000000000000000e+01,1.562172809627940251e-01,9.351806008828233985e-04
2.700000000000000000e+01,1.492793269954012236e-01,9.179287371796074346e-04
2.800000000000000000e+01,1.431483676736824140e-01,9.021144785055501547e-04
2.900000000000000000e+01,1.374334055918648712e-01,8.868662141003069710e-04
3.000000000000000000e+01,1.319404420371101117e-01,8.717247324115107165e-04
3.100000000000000000e+01,1.270394745545226078e-01,8.577925817204734571e-04
3.200000000000000000e+01,1.216265104689796123e-01,8.419171806685749049e-04
3.300000000000000000e+01,1.160395475379009805e-01,8.249641384033695735e-04
3.400000000000000000e+01,1.119945743758796602e-01,8.123102629732925628e-04
3.500000000000000000e+01,1.067056094676149536e-01,7.952552916565547303e-04
3.600000000000000000e+01,1.033196319332257834e-01,7.840177492651617674e-04
3.700000000000000000e+01,9.885166157774712137e-02,7.687865360307410967e-04
3.800000000000000000e+01,9.488968786503303166e-02,7.548764978001498704e-04
3.900000000000000000e+01,9.142471085479721149e-02,7.423827927350024058e-04
4.000000000000000000e+01,8.765473586819144680e-02,7.284218130746700215e-04
4.100000000000000000e+01,8.382576127304196267e-02,7.138277546351601277e-04
4.200000000000000000e+01,8.027578482676862859e-02,6.999011860410603303e-04
4.300000000000000000e+01,7.762580240912794749e-02,6.892428393307364898e-04
4.400000000000000000e+01,7.376882799975435778e-02,6.733049032051213745e-04
4.500000000000000000e+01,7.110184569490618500e-02,6.619727712025014199e-04
4.600000000000000000e+01,6.833486405354327609e-02,6.499302158690378750e-04
4.700000000000000000e+01,6.548488296287312271e-02,6.372052307197367815e-04
4.800000000000000000e+01,6.302789926470592219e-02,6.259582745008693272e-04
4.900000000000000000e+01,6.068891478362610503e-02,6.149999047336957014e-04
5.000000000000000000e+01,5.763893501992647245e-02,6.003192640113633183e-04
5.100000000000000000e+01,5.624594426227611660e-02,5.934589179643137702e-04
5.200000000000000000e+01,5.341696303227407017e-02,5.792080565635016054e-04
5.300000000000000000e+01,5.112297825262587803e-02,5.673207611959427132e-04
5.400000000000000000e+01,4.876299391087797475e-02,5.547600627673066054e-04
5.500000000000000000e+01,4.704900528301528967e-02,5.454138294501212347e-04
5.600000000000000000e+01,4.504501857925986147e-02,5.342327072962310686e-04
5.700000000000000000e+01,4.309903149068296940e-02,5.230977974201925229e-04
5.800000000000000000e+01,4.202003864968890251e-02,5.167994883092108527e-04
5.900000000000000000e+01,4.015005105686323544e-02,5.056620521413437985e-04
6.000000000000000000e+01,3.872406051816300321e-02,4.969699393674725796e-04
6.100000000000000000e+01,3.711707118037110842e-02,4.869554516021695756e-04
6.200000000000000000e+01,3.533408301031325249e-02,4.755552916978697531e-04
6.300000000000000000e+01,3.383309296922697856e-02,4.657067888528959587e-04
6.400000000000000000e+01,3.281609971687204225e-02,4.588953420909813730e-04
6.500000000000000000e+01,3.138810919144152667e-02,4.491310850677221467e-04
6.600000000000000000e+01,3.027711656276274588e-02,4.413638073482405166e-04
6.700000000000000000e+01,2.883612612358531571e-02,4.310526867790480388e-04
6.800000000000000000e+01,2.764113405223414185e-02,4.222861683081044482e-04
6.900000000000000000e+01,2.677813977811192153e-02,4.158261225582528253e-04
7.000000000000000000e+01,2.580814621391892480e-02,4.084287365532894565e-04
7.100000000000000000e+01,2.484815258337740029e-02,4.009579375416454095e-04
7.200000000000000000e+01,2.388215899264499106e-02,3.932815354741707459e-04
7.300000000000000000e+01,2.299116490429863741e-02,3.860516140845489386e-04
7.400000000000000000e+01,2.187617230215926217e-02,3.767890089957023902e-04
7.500000000000000000e+01,2.113817719868046202e-02,3.705186741056014366e-04
7.600000000000000000e+01,1.988718549888104231e-02,3.596171003088059759e-04
7.700000000000000000e+01,1.958518750260651933e-02,3.569311389115224775e-04
7.800000000000000000e+01,1.854819438294864550e-02,3.475369195104216491e-04
7.900000000000000000e+01,1.811119728237921972e-02,3.434949631927267100e-04
8.000000000000000000e+01,1.714120371818622646e-02,3.343350139922950104e-04


==> plot_data/uniform_q10_streaming_asymptote.csv <==
1.000000000000000000e+00,4.835411667075926734e-01
2.000000000000000000e+00,4.676241198018798451e-01
3.000000000000000000e+00,4.522310249392241799e-01
4.000000000000000000e+00,4.373446348409657514e-01
5.000000000000000000e+00,4.229482699686133440e-01
6.000000000000000000e+00,4.090257998351623514e-01
7.000000000000000000e+00,3.955616249316013522e-01
8.000000000000000000e+00,3.825406592483553969e-01
9.000000000000000000e+00,3.699483133720828376e-01
1.000000000000000000e+01,3.577704781388860722e-01
1.100000000000000000e+01,3.459935088256205216e-01
1.200000000000000000e+01,3.346042098615886196e-01
1.300000000000000000e+01,3.235898200434894623e-01
1.400000000000000000e+01,3.129379982370577018e-01
1.500000000000000000e+01,3.026368095493709443e-01
1.600000000000000000e+01,2.926747119563327115e-01
1.700000000000000000e+01,2.830405433703474527e-01
1.800000000000000000e+01,2.737235091336975845e-01
1.900000000000000000e+01,2.647131699236090485e-01
2.000000000000000000e+01,2.559994300554543356e-01
2.100000000000000000e+01,2.475725261709862957e-01
2.200000000000000000e+01,2.394230162989294808e-01
2.300000000000000000e+01,2.315417692756706614e-01
2.400000000000000000e+01,2.239199545141960512e-01
2.500000000000000000e+01,2.165490321098108850e-01
2.600000000000000000e+01,2.094207432715557982e-01
2.700000000000000000e+01,2.025271010685986695e-01
2.800000000000000000e+01,1.958603814812334698e-01
2.900000000000000000e+01,1.894131147464596376e-01
3.000000000000000000e+01,1.831780769884444326e-01
3.100000000000000000e+01,1.771482821244912964e-01
3.200000000000000000e+01,1.713169740374446137e-01
3.300000000000000000e+01,1.656776190057606679e-01
3.400000000000000000e+01,1.602238983827631025e-01
3.500000000000000000e+01,1.549497015168800618e-01
3.600000000000000000e+01,1.498491189049308558e-01
3.700000000000000000e+01,1.449164355707900920e-01
3.800000000000000000e+01,1.401461246620110679e-01
3.900000000000000000e+01,1.355328412572331109e-01
4.000000000000000000e+01,1.310714163774349128e-01
4.100000000000000000e+01,1.267568511943230891e-01
4.200000000000000000e+01,1.225843114293673902e-01
4.300000000000000000e+01,1.185491219372063892e-01
4.400000000000000000e+01,1.146467614673548907e-01
4.500000000000000000e+01,1.108728575983437270e-01
4.600000000000000000e+01,1.072231818386158164e-01
4.700000000000000000e+01,1.036936448886893042e-01
4.800000000000000000e+01,1.002802920592792690e-01
4.900000000000000000e+01,9.697929884024407421e-02
5.000000000000000000e+01,9.378696661539182022e-02
5.100000000000000000e+01,9.069971851834519871e-02
5.200000000000000000e+01,8.771409542482178079e-02
5.300000000000000000e+01,8.482675207683887386e-02
5.400000000000000000e+01,8.203445333450076760e-02
5.500000000000000000e+01,7.933407055116813156e-02
5.600000000000000000e+01,7.672257806794861856e-02
5.700000000000000000e+01,7.419704982358046874e-02
5.800000000000000000e+01,7.175465607591095807e-02
5.900000000000000000e+01,6.939266023129608829e-02
6.000000000000000000e+01,6.710841577836895722e-02
6.100000000000000000e+01,6.489936332274148789e-02
6.200000000000000000e+01,6.276302771931673019e-02
6.300000000000000000e+01,6.069701529899878406e-02
6.400000000000000000e+01,5.869901118669294815e-02
6.500000000000000000e+01,5.676677670759108785e-02
6.600000000000000000e+01,5.489814687883597805e-02
6.700000000000000000e+01,5.309102798375427146e-02
6.800000000000000000e+01,5.134339522593998895e-02
6.900000000000000000e+01,4.965329046056012746e-02
7.000000000000000000e+01,4.801882000034045361e-02
7.100000000000000000e+01,4.643815249377301890e-02
7.200000000000000000e+01,4.490951687316821483e-02
7.300000000000000000e+01,4.343120037025215846e-02
7.400000000000000000e+01,4.200154659708591615e-02
7.500000000000000000e+01,4.061895369015648682e-02
7.600000000000000000e+01,3.928187251555988885e-02
7.700000000000000000e+01,3.798880493326549368e-02
7.800000000000000000e+01,3.673830211851669691e-02
7.900000000000000000e+01,3.552896293848717413e-02
8.000000000000000000e+01,3.435943238237382236e-02
8.100000000000000000e+01,3.322840004316735679e-02
8.200000000000000000e+01,3.213459864939952754e-02
8.300000000000000000e+01,3.107680264522176203e-02
8.400000000000000000e+01,3.005382681722426619e-02
8.500000000000000000e+01,2.906452496645711703e-02
8.600000000000000000e+01,2.810778862416525928e-02
8.700000000000000000e+01,2.718254580979853965e-02
8.800000000000000000e+01,2.628775982990514196e-02
8.900000000000000000e+01,2.542242811656264187e-02
9.000000000000000000e+01,2.458558110404521213e-02
9.100000000000000000e+01,2.377628114246833554e-02
9.200000000000000000e+01,2.299362144719374612e-02
9.300000000000000000e+01,2.223672508281757804e-02
9.400000000000000000e+01,2.150474398060320258e-02
9.500000000000000000e+01,2.079685798825790799e-02
9.600000000000000000e+01,2.011227395098869400e-02
9.700000000000000000e+01,1.945022482280759496e-02
9.800000000000000000e+01,1.880996880709073088e-02
9.900000000000000000e+01,1.819078852542815525e-02
1.000000000000000000e+02,1.759199021383323763e-02
1.010000000000000000e+02,1.701290294541095427e-02
1.020000000000000000e+02,1.645287787861410278e-02
1.030000000000000000e+02,1.591128753024521197e-02
1.040000000000000000e+02,1.538752507238948068e-02
1.050000000000000000e+02,1.488100365249108749e-02
1.060000000000000000e+02,1.439115573581097735e-02
1.070000000000000000e+02,1.391743246952940882e-02
1.080000000000000000e+02,1.345930306778076596e-02
1.090000000000000000e+02,1.301625421693158521e-02
1.100000000000000000e+02,1.258778950043544335e-02
1.110000000000000000e+02,1.217342884262027913e-02
1.120000000000000000e+02,1.177270797078493886e-02
1.130000000000000000e+02,1.138517789500225093e-02
1.140000000000000000e+02,1.101040440504576397e-02
1.150000000000000000e+02,1.064796758387649353e-02
1.160000000000000000e+02,1.029746133714453359e-02
1.170000000000000000e+02,9.958492938178388487e-03
1.180000000000000000e+02,9.630682587952202334e-03
1.190000000000000000e+02,9.313662989537811396e-03
1.200000000000000000e+02,9.007078936564877694e-03
1.210000000000000000e+02,8.710586915227927496e-03
1.220000000000000000e+02,8.423854719394406609e-03
1.230000000000000000e+02,8.146561078382463794e-03
1.240000000000000000e+02,7.878395296991441699e-03
1.250000000000000000e+02,7.619056907381705282e-03
1.260000000000000000e+02,7.368255332413785504e-03
1.270000000000000000e+02,7.125709560069605313e-03
1.280000000000000000e+02,6.891147828591007683e-03
1.290000000000000000e+02,6.664307321982779371e-03
1.300000000000000000e+02,6.444933875539011862e-03
1.310000000000000000e+02,6.232781691062841238e-03
1.320000000000000000e+02,6.027613061460497523e-03
1.330000000000000000e+02,5.829198104401066630e-03
1.340000000000000000e+02,5.637314504743558621e-03
1.350000000000000000e+02,5.451747265442671159e-03
1.360000000000000000e+02,5.272288466654153662e-03
1.370000000000000000e+02,5.098737032769869171e-03
1.380000000000000000e+02,4.930898507121503176e-03
1.390000000000000000e+02,4.768584834100517145e-03
1.400000000000000000e+02,4.611614148450192234e-03
1.410000000000000000e+02,4.459810571493695065e-03
1.420000000000000000e+02,4.313004014069834330e-03
1.430000000000000000e+02,4.171029985955716085e-03
1.440000000000000000e+02,4.033729411562761956e-03
1.450000000000000000e+02,3.900948451699577917e-03
1.460000000000000000e+02,3.772538331201982266e-03
1.470000000000000000e+02,3.648355172237042598e-03
1.480000000000000000e+02,3.528259833094359293e-03
1.490000000000000000e+02,3.412117752283965258e-03
1.500000000000000000e+02,3.299798797766154840e-03


==> plot_data/uniform_q10_variational.csv <==
1.000000000000000000e+00,4.288554720365866935e-01,1.274806082325941059e-03
2.000000000000000000e+00,4.131695761108843401e-01,1.268341249220150679e-03
3.000000000000000000e+00,3.903617274386019798e-01,1.256566179043183684e-03
4.000000000000000000e+00,3.675313789156037236e-01,1.241887748257064494e-03
5.000000000000000000e+00,3.428200428727632421e-01,1.222618311746581643e-03
6.000000000000000000e+00,3.142702322978044305e-01,1.195759289512376977e-03
7.000000000000000000e+00,2.901453923636229115e-01,1.168982960421005579e-03
8.000000000000000000e+00,2.679495396308107513e-01,1.140808255963687845e-03
9.000000000000000000e+00,2.441546975071279546e-01,1.106533687582872405e-03
1.000000000000000000e+01,2.260108178898931064e-01,1.077327380414355718e-03
1.100000000000000000e+01,2.073299418355741830e-01,1.044222095694880004e-03
1.200000000000000000e+01,1.929220374305301300e-01,1.016399173504461961e-03
1.300000000000000000e+01,1.764631466335687127e-01,9.819382275481070010e-04
1.400000000000000000e+01,1.626992379556795876e-01,9.507123629803604370e-04
1.500000000000000000e+01,1.508123168241722323e-01,9.217982683211445316e-04
1.600000000000000000e+01,1.404213857669253662e-01,8.949011519725214026e-04
1.700000000000000000e+01,1.306534505761653975e-01,8.681055807726878459e-04
1.800000000000000000e+01,1.209875147086504066e-01,8.400080316338653930e-04
1.900000000000000000e+01,1.129815678272801799e-01,8.154282620207869980e-04
2.000000000000000000e+01,1.060086140921071979e-01,7.929629285747669121e-04
2.100000000000000000e+01,9.855766352839376299e-02,7.677676585735176973e-04
2.200000000000000000e+01,9.244270410051728948e-02,7.460861627929943340e-04
2.300000000000000000e+01,8.719373892685847172e-02,7.266873404264129199e-04
2.400000000000000000e+01,8.228177151725435401e-02,7.078188669622786922e-04
2.500000000000000000e+01,7.743680366311510299e-02,6.884737888798592165e-04
2.600000000000000000e+01,7.308283255126324374e-02,6.704150999268382316e-04
2.700000000000000000e+01,6.979685435338880972e-02,6.563303173675316682e-04
2.800000000000000000e+01,6.617787836492028397e-02,6.403304250439528778e-04
2.900000000000000000e+01,6.251790264848072765e-02,6.235902700936907239e-04
3.000000000000000000e+01,5.930092399280147836e-02,6.083755161750553642e-04
3.100000000000000000e+01,5.645994284241766248e-02,5.945193949722649140e-04
3.200000000000000000e+01,5.346096274034055351e-02,5.794330878740525104e-04
3.300000000000000000e+01,5.177697391343229899e-02,5.707411944401302728e-04
3.400000000000000000e+01,4.946698923994175684e-02,5.585434714729040073e-04
3.500000000000000000e+01,4.779700032014556899e-02,5.495164937560012564e-04
3.600000000000000000e+01,4.616301116149467559e-02,5.405050843928227433e-04
3.700000000000000000e+01,4.340202948032264446e-02,5.248502219787690160e-04
3.800000000000000000e+01,4.233203657961490812e-02,5.186300777116417682e-04
3.900000000000000000e+01,4.025705034693401185e-02,5.063071720991102476e-04
4.000000000000000000e+01,3.839906267449009342e-02,4.949637455711058953e-04
4.100000000000000000e+01,3.757206816151317796e-02,4.898152461234039912e-04
4.200000000000000000e+01,3.597207877727730957e-02,4.796707243293549250e-04
4.300000000000000000e+01,3.487308606898029822e-02,4.725557402526434081e-04
4.400000000000000000e+01,3.341609573596049376e-02,4.629278101015155134e-04
4.500000000000000000e+01,3.228810322007420741e-02,4.553128899397948515e-04
4.600000000000000000e+01,3.139510914499756000e-02,4.491795402192487463e-04
4.700000000000000000e+01,2.976211997971182216e-02,4.377102165614744911e-04
4.800000000000000000e+01,2.946612194362819084e-02,4.355945923571608036e-04
4.900000000000000000e+01,2.844512871781267396e-02,4.282065018722663874e-04
5.000000000000000000e+01,2.747013518679393765e-02,4.210149430793966308e-04
5.100000000000000000e+01,2.623314339410657420e-02,4.116880867628298912e-04
5.200000000000000000e+01,2.553714801196397405e-02,4.063352313826394668e-04
5.300000000000000000e+01,2.506515114361438853e-02,4.026601026711970621e-04
5.400000000000000000e+01,2.402015807703533623e-02,3.943882733967937759e-04
5.500000000000000000e+01,2.351416143427073960e-02,3.903133099243082105e-04
5.600000000000000000e+01,2.276216642367987972e-02,3.841692255628324781e-04
5.700000000000000000e+01,2.208517091547507194e-02,3.785441482753622300e-04
5.800000000000000000e+01,2.121317670106652453e-02,3.711611833401226579e-04
5.900000000000000000e+01,2.057318094737217370e-02,3.656388696658720294e-04
6.000000000000000000e+01,1.973618650074378256e-02,3.582768477851487610e-04
6.100000000000000000e+01,1.947318824571001028e-02,3.559294362494858088e-04
6.200000000000000000e+01,1.859019410428483510e-02,3.479227260845887959e-04
6.300000000000000000e+01,1.823219647956205933e-02,3.446192459333335956e-04
6.400000000000000000e+01,1.734920233813689108e-02,3.363217858170126917e-04
6.500000000000000000e+01,1.706320423570472852e-02,3.335867020883495626e-04
6.600000000000000000e+01,1.677620613990741388e-02,3.308176754992474267e-04
6.700000000000000000e+01,1.632020916540019226e-02,3.263663494008639532e-04
6.800000000000000000e+01,1.568321339180129073e-02,3.200373093442902134e-04
6.900000000000000000e+01,1.539321531590853373e-02,3.171113036071881303e-04
7.000000000000000000e+01,1.490521855371659647e-02,3.121215983579502667e-04
7.100000000000000000e+01,1.456722079629676515e-02,3.086153281002569637e-04
7.200000000000000000e+01,1.448222136025923562e-02,3.077268995349859149e-04
7.300000000000000000e+01,1.360622717239009551e-02,2.984074480568300186e-04
7.400000000000000000e+01,1.351522777616167778e-02,2.974216073727362769e-04
7.500000000000000000e+01,1.323022966709466557e-02,2.943115112006827044e-04
7.600000000000000000e+01,1.263623360819709530e-02,2.877153646342472948e-04
7.700000000000000000e+01,1.223623626213812821e-02,2.831823039205032255e-04
7.800000000000000000e+01,1.206123742323732956e-02,2.811749230392929233e-04
7.900000000000000000e+01,1.167823996438586802e-02,2.767282616690392577e-04
8.000000000000000000e+01,1.143824155675048776e-02,2.739032427253578622e-04

